Stochastic Wasserstein Gradient Flows using Streaming Data with an Application in Predictive Maintenance

We study estimation problems in safety-critical applications with streaming data. Since estimation problems can be posed as optimization problems in the probability space, we devise a stochastic projected Wasserstein gradient flow that keeps track of the belief of the estimated quantity and can consume samples from online data. We show the convergence properties of our algorithm. Our analysis combines recent advances in the Wasserstein space and its differential structure with more classical stochastic gradient descent. We apply our methodology for predictive maintenance of safety-critical processes: Our approach is shown to lead to superior performance when compared to classical least squares, enabling, among others, improved robustness for decision-making.

==> figures/Confidence/RatioLS.csv <==
15,0.728510197059879
20,0.636005898707774
25,0.560458384668246
30,0.496831058030109
35,0.441984271336531
40,0.393842181425594
45,0.350967962179339
50,0.312329913944135


==> figures/Confidence/RatioMeasured.csv <==
0,1.2057192160883
5,0.987648329605004
10,0.79327575756748
15,0.696292033213853


==> figures/Confidence/RatioOurs.csv <==
15,0.755496699773363,0.626809586615965,0.690078846660307
20,0.663111793304748,0.510764965544516,0.585923982442531
25,0.587916698534703,0.413929203557708,0.499611521115598
30,0.524187124754556,0.330797428876462,0.425996677381593
35,0.469939599955494,0.257153677137019,0.361832625440323
40,0.421677954413179,0.191615824752168,0.304950391322263
45,0.379318124093843,0.131862267838342,0.253835329562505
50,0.340996838163008,0.0775422784705998,0.207391398398938


==> figures/Confidence/RatioTrue.csv <==
0,1.25
5,0.980196058819607
10,0.800094691365663
15,0.666666666666667
20,0.561341399387812
25,0.474578997876249
30,0.400891862868637
35,0.336860768426608
40,0.280224269158903
45,0.229415733870562
50,0.183308893776692


==> figures/Confidence/tStarTrueOursLS.csv <==
30.0652482415437,20.5051312700969,32.3144871499622


==> figures/Confidence/thresholdTStarTrueOursLS.csv <==
0,0.4,30.0652482415437,25.7966391101739,39.3257589845004,0
50,0.4,30.0652482415437,25.7966391101739,39.3257589845004,0.4


==> figures/System/Ratio.csv <==
0,1.23117398495889
1,1.18450115144855
2,1.09128315337548
3,1.0922974883799
4,1.03342862593159
5,0.990760017681973
6,0.953365022692467
7,0.916736527434234
8,0.844412235690528
9,0.846668926174125
10,0.807868932531204
11,0.778750345586203
12,0.734222211328635
13,0.703264776422415
14,0.705608077356964
15,0.647612516877876
16,0.645288212674816
17,0.616427208935281
18,0.60433071306922
19,0.55285846682022
20,0.56320083553924
21,0.54511650568482
22,0.53977272930331
23,0.495126928899623
24,0.500714488305095
25,0.47639795708063
26,0.470789605261346
27,0.44188483715784
28,0.432704173627618
29,0.422544102053789
30,0.400357397123401
31,0.380694672707619
32,0.393092154402689
33,0.373951074698777
34,0.321598147943535
35,0.346393221389508
36,0.322157797646029
37,0.31117414378888
38,0.283819698007462
39,0.298494110210546
40,0.26235689686003
41,0.271648839327116
42,0.268837495601054
43,0.267821378943184
44,0.258880699781611
45,0.218217929653029
46,0.206264009486086
47,0.206768641405728
48,0.204160762494762
49,0.20352457808707
50,0.182573703524616
51,0.165720544924158
52,0.144028562521883
53,0.1577084112262
54,0.13962794949905
55,0.148261825017535
56,0.133669864538618
57,0.124221452202027
58,0.116350130254658
59,0.109400408171071
60,0.107623320860674


==> figures/System/Responses.csv <==
0,-1,-1,-1
0.02,-0.99951869626349,-0.998426172476407,-0.997329938310544
0.04,-0.998102412568885,-0.994368287573625,-0.990954937219287
0.06,-0.995950635958394,-0.987148506566927,-0.979335044960407
0.08,-0.992901513287903,-0.977687284542012,-0.963210300588142
0.1,-0.988848931978988,-0.966100445547298,-0.942489479365477
0.12,-0.98397533880309,-0.952543620539383,-0.917485538208099
0.14,-0.978434997809524,-0.937342408700655,-0.887788239856575
0.16,-0.972345977147485,-0.920308702884207,-0.852447961485105
0.18,-0.965607031304738,-0.901109623966541,-0.813233307646925
0.2,-0.958327956205345,-0.879887755666767,-0.770650476591186
0.22,-0.950855637069759,-0.856366732871385,-0.725393482193183
0.24,-0.942948578165937,-0.831219222375456,-0.678125481417082
0.26,-0.934457505608522,-0.803682819103544,-0.627151412825818
0.28,-0.925481979841846,-0.773861381739543,-0.57274200034194
0.3,-0.916108034449449,-0.742672478316741,-0.514755322966747
0.32,-0.906478898705941,-0.709609303008007,-0.454404234069552
0.34,-0.896188859458897,-0.67450909415514,-0.391687220091749
0.36,-0.885294743260403,-0.637958142654554,-0.326963807245351
0.38,-0.874010237991734,-0.600138211305645,-0.259629774717523
0.4,-0.862528925334302,-0.5606616230796,-0.190243542506279
0.42,-0.850748999762513,-0.519915248319935,-0.119549383370497
0.44,-0.838736728890208,-0.478306690291598,-0.0479511566037792
0.46,-0.826338714391188,-0.436624902283085,0.0243564889617885
0.48,-0.813454586122372,-0.394356023221697,0.0993764363959499
0.5,-0.800399220888867,-0.351204996186672,0.176510359024035
0.52,-0.787272652992947,-0.306777177293096,0.255354711514003
0.54,-0.773929625189081,-0.261244167552236,0.334436404580398
0.56,-0.760277694872958,-0.21503899959639,0.414615993060369
0.58,-0.746446282379779,-0.168377739479441,0.495714683203208
0.6,-0.732589145305306,-0.120866712393215,0.578481394091532
0.62,-0.718842815733555,-0.073026446665042,0.661522277757459
0.64,-0.704859095350404,-0.0255419268082883,0.743989037343987
0.66,-0.690673259874616,0.0218762408543028,0.824991555027278
0.68,-0.67636214303339,0.0693403841347552,0.903661603242558
0.7,-0.662228692975299,0.115981633504612,0.981699226984633
0.72,-0.648246313981488,0.161204984389896,1.0596349035238
0.74,-0.634266871086871,0.206254027149273,1.1368549409373
0.76,-0.620279859591109,0.251008065438372,1.21248461430383
0.78,-0.606235739022219,0.295312868684355,1.28680867875125
0.8,-0.592281085592945,0.339224952798697,1.35957260185862
0.82,-0.578485043422187,0.382545771531214,1.43016436878853
0.84,-0.564894720135999,0.424890264218084,1.49978198707377
0.86,-0.551276622714601,0.467333255679841,1.5668579443342
0.88,-0.537638070458587,0.509937782658291,1.63173989551554
0.9,-0.52398872089196,0.551832267253823,1.69526375502817
0.92,-0.510377831729116,0.592632254220125,1.75819041100445
0.94,-0.496917624995284,0.632247633716232,1.81877685034775
0.96,-0.483465707075015,0.670590188153772,1.87721769208517
0.98,-0.47015306207517,0.707866587437636,1.93331386759458
1,-0.456892044167178,0.744772701278599,1.987851476046
1.02,-0.443508375160481,0.781072142468274,2.03979437823975
1.04,-0.430251670255939,0.816927201791625,2.08865614057303
1.06,-0.417038496051058,0.852662507237332,2.13444238790816
1.08,-0.403872588682057,0.887086423162545,2.1774019585725
1.1,-0.390876205719955,0.920902810187696,2.21657282953235
1.12,-0.377890097666783,0.953615589315795,2.25163743623709
1.14,-0.364690162975304,0.984425302067718,2.28438775734467
1.16,-0.351374215643046,1.01461861033588,2.31498250409206
1.18,-0.338361507701268,1.04412161927483,2.34289904427813
1.2,-0.325582645612118,1.07256735894654,2.36819675482616
1.22,-0.312805339748192,1.10038140152978,2.39005713497733
1.24,-0.299752312998074,1.12809546314124,2.40728290039355
1.26,-0.286842071363698,1.15565970917714,2.42071627498408
1.28,-0.274141632579384,1.18257507798907,2.43028525341807
1.3,-0.26151261255532,1.20818112310155,2.43702895317964
1.32,-0.249205194673646,1.23307471167502,2.4406687277146
1.34,-0.237098942925173,1.25800963811498,2.44135683052173
1.36,-0.225105927813207,1.28298346517437,2.43859630375845
1.38,-0.213154847755216,1.30640869831331,2.43219344073494
1.4,-0.201178630493176,1.32880903906645,2.42161913400107
1.42,-0.189268974302897,1.35037605552228,2.40799149198024
1.44,-0.177328682547051,1.3706632892166,2.39098011123888
1.46,-0.165333041877198,1.38960951746823,2.37038361233154
1.48,-0.153394262549175,1.40811833036734,2.34774859100308
1.5,-0.141750544341741,1.4256519183277,2.32283057026204
1.52,-0.130132967462309,1.44297410020067,2.2948365208543
1.54,-0.11846636909268,1.45850917798038,2.26401639437404
1.56,-0.106903929422987,1.47230539292181,2.23048523978914
1.58,-0.095603235951893,1.48432200699012,2.19418895471101
1.6,-0.0845202979914776,1.49569782743153,2.15508990559104
1.62,-0.0737034646749124,1.50556972050804,2.11153492075545
1.64,-0.0629316435650483,1.514209861992,2.06532867005343
1.66,-0.0522765392447144,1.52225380226045,2.01614983075059
1.68,-0.0417945435183576,1.53010008070602,1.96458280528268
1.7,-0.0315476433949115,1.53736062095314,1.91066344606013
1.72,-0.0213904863919589,1.54448264032655,1.85424423232583
1.74,-0.0112164571191404,1.55066409584839,1.79687366541175
1.76,-0.000950627244749683,1.55591359094537,1.73824891703087
1.78,0.00908662857277473,1.55946370306112,1.67920688098507
1.8,0.0189724129027985,1.56154202299236,1.61978500062202
1.82,0.0288003982847502,1.56301603524535,1.55887398848989
1.84,0.0385654336374769,1.56308049010807,1.49800210915526
1.86,0.0480781520388622,1.56176546592938,1.4372927714894
1.88,0.0575503050126103,1.56016199080847,1.37526372515198
1.9,0.0672461434725713,1.55765810160333,1.31319799059204
1.92,0.0769636427002712,1.55446130448446,1.25223496093909
1.94,0.0868955423247456,1.55037304733905,1.19169705822477
1.96,0.0971258120115678,1.54534725931469,1.13190843016398
1.98,0.107344454463223,1.54026341255138,1.07292131498797
2,0.117617503194585,1.53488004787442,1.01541120428555
2.02,0.127730716617991,1.52872832828591,0.958659037890905
2.04,0.137802021285355,1.52140237956159,0.902312949186149
2.06,0.147706386158543,1.51309324968617,0.847219227443432
2.08,0.157542559080153,1.50392208721317,0.792067527605705
2.1,0.167205224489442,1.49410324221945,0.735596778537082
2.12,0.176745056274486,1.4839579057052,0.679570302267104
2.14,0.186019090383304,1.47366271275291,0.625593501563151
2.16,0.195126763285529,1.46282644286187,0.574045332754551
2.18,0.204203252208004,1.45119252652995,0.525528306035518
2.2,0.213089662039165,1.43889334050912,0.479641394280618
2.22,0.221854434049488,1.42574306988223,0.435174282015643
2.24,0.230506460762645,1.41271227308829,0.392435037182058
2.26,0.238965755482795,1.39973428268821,0.35177151703928
2.28,0.247415531068482,1.38684658537167,0.314032264397729
2.3,0.255837600077263,1.37416144206586,0.278758253044954
2.32,0.264130724767877,1.36146825613312,0.246747351870739
2.34,0.272548365629334,1.34861739449735,0.216922998824301
2.36,0.280825382137887,1.33533901583987,0.188753508354869
2.38,0.289066753701339,1.32141114502972,0.161723053989351
2.4,0.297343629664313,1.30782141721953,0.136541141608329
2.42,0.305435061681711,1.29454437927897,0.113229945836958
2.44,0.31344038964378,1.2805341955324,0.0925102376936749
2.46,0.321556714364137,1.26618682845803,0.0740541157141902
2.48,0.329803677940497,1.25122652932084,0.0582020281499913
2.5,0.338127433902546,1.23588841579807,0.0444648521131349
2.52,0.346434334148965,1.22083610895759,0.0317897237962679
2.54,0.354650949229826,1.20675065640735,0.0219451770425838
2.56,0.362641028010646,1.19331677897822,0.0146739804301801
2.58,0.37032463971486,1.18013168813808,0.00913038835037561
2.6,0.377874957844334,1.16699128004158,0.00493915605403523
2.62,0.385351305952062,1.1544188658516,0.00380253069837504
2.64,0.392759901460938,1.14198860053811,0.00578090275057031
2.66,0.40013163121791,1.12951855955951,0.00933775889444532
2.68,0.40748593506068,1.11736785182855,0.0143043530918166
2.7,0.414961820252141,1.10554646634471,0.0225101477408704
2.72,0.42241747603084,1.09359365334299,0.0342258653155589
2.74,0.42972523112339,1.08187663047283,0.0495577162013153
2.76,0.437038704242865,1.07062849787451,0.0676657287423703
2.78,0.44455263524184,1.05985947618316,0.087999298158098
2.8,0.452151413877608,1.04983172674463,0.110352323383606
2.82,0.459636790312139,1.04005493601889,0.134297595995004
2.84,0.466997171363565,1.02986375439967,0.16023760136076
2.86,0.474210216586936,1.0199617413258,0.188182946421792
2.88,0.481341492768085,1.01019402361933,0.217634341378768
2.9,0.488450823439722,1.00131086670362,0.24904614477556
2.92,0.495196933105747,0.99230819688438,0.28293677903938
2.94,0.501756602143617,0.98349056948955,0.318604471605981
2.96,0.508234761513787,0.974332876005588,0.355561077597683
2.98,0.514547259904964,0.964783109082275,0.394072710393168
3,0.520615601333708,0.955592566146918,0.433668208006419
3.02,0.526488332244715,0.947176639505624,0.473688645134461
3.04,0.532341664366768,0.939020751564921,0.513625234837432
3.06,0.538162129194119,0.931930961970091,0.555584044411473
3.08,0.543930034027947,0.925366994129174,0.59805356706765
3.1,0.549699379105756,0.919252607020451,0.641609501472518
3.12,0.555372725508115,0.913230722279625,0.684793503277602
3.14,0.560863633346151,0.90710966316459,0.728779054757219
3.16,0.566456933686127,0.901288558186791,0.772565365239504
3.18,0.57202087147283,0.895768426742925,0.816008795639199
3.2,0.577377950689311,0.891281341190854,0.858617846557099
3.22,0.582750391785811,0.886747711903552,0.900386779905659
3.24,0.587885271555173,0.882047770794053,0.94205300070548
3.26,0.592892233992376,0.877878731949728,0.983692143745624
3.28,0.597751661788034,0.874334704612319,1.02591013736388
3.3,0.602415741819505,0.87138635220524,1.06763181977587
3.32,0.606924076344426,0.868685549283717,1.1075094045875
3.34,0.61124896058486,0.866441307002017,1.14759756411131
3.36,0.615529950912441,0.86508158406531,1.18782483989325
3.38,0.619828066349139,0.863563303673541,1.22706660413962
3.4,0.624035837425561,0.863051527839556,1.26406763958639
3.42,0.628274012412727,0.8630191021969,1.30003977510847
3.44,0.632278268591505,0.863234243018705,1.33537600889718
3.46,0.636100298472146,0.863187732572039,1.36978539506452
3.48,0.63991638230362,0.863471820867006,1.40370120201958
3.5,0.643717194433007,0.864347812551569,1.43652623903303
3.52,0.647486950914387,0.865366791649423,1.46872665580584
3.54,0.65132582909552,0.867017401255551,1.50003921885424
3.56,0.655154428928108,0.86923820900407,1.53131120488147
3.58,0.659036524672399,0.871830736981937,1.56133759375192
3.6,0.662858640356827,0.874895566849744,1.59011164556132
3.62,0.666796750204681,0.877518129739292,1.61742242990731
3.64,0.670681143183119,0.880759450220652,1.642763123627
3.66,0.674451133469459,0.883062035338969,1.66636255754754
3.68,0.678355386208601,0.884972765697726,1.68771077638116
3.7,0.682152751471084,0.887313249115334,1.70901081218025
3.72,0.685948188159642,0.890225585910351,1.72872102541468
3.74,0.689660343652042,0.893643073226573,1.74628642861704
3.76,0.693184062717117,0.896701510428946,1.76166068663367
3.78,0.696748102658576,0.90028798979525,1.77481297478304
3.8,0.700366833340673,0.904237325454359,1.78519230872575
3.82,0.703880302738528,0.907766020662891,1.79305391886513
3.84,0.707490536596147,0.910647749838682,1.7980951101513
3.86,0.711177835265644,0.913079431132364,1.80073637408195
3.88,0.715002469512733,0.915796975747889,1.80176261518747
3.9,0.71881382694299,0.91954079926726,1.80064409057253
3.92,0.722548862479774,0.923627072991165,1.79779139644502
3.94,0.726173670034365,0.927694742130759,1.79374047063166
3.96,0.729821023615939,0.932158392594474,1.78870553769265
3.98,0.733529135506512,0.936988389096072,1.78301249740021
4,0.7371934620994,0.941854577971618,1.77641294930449
4.02,0.740907187507243,0.946354372043098,1.7686898448471
4.04,0.744467260872988,0.950718466651932,1.76051864815873
4.06,0.747957850190189,0.954795533690101,1.75095167294169
4.08,0.751320776459055,0.958532769725763,1.74164591034547
4.1,0.754606300622213,0.962358810787431,1.73169876214155
4.12,0.757964475706294,0.966096865030234,1.72029900280637
4.14,0.76138046928735,0.968866044698036,1.70716172532484
4.16,0.764876493543175,0.970904812016517,1.69287511636786
4.18,0.768168250855925,0.9722367480616,1.67903798582392
4.2,0.771218795812677,0.973344212947666,1.66450018763497
4.22,0.774413434072828,0.975073809726536,1.64923757628096
4.24,0.777401352672052,0.976777689068781,1.63305017775211
4.26,0.780048335476511,0.978186556602207,1.61523662818418
4.28,0.782374532984652,0.978893210664258,1.59630341917141
4.3,0.784655737554981,0.979198045836404,1.57667612277022
4.32,0.786955267786613,0.979346482320147,1.55705587940061
4.34,0.789425210138516,0.979844936777534,1.53751902116274
4.36,0.791917662474819,0.979930840868229,1.51626801781851
4.38,0.794490263905153,0.979672196317323,1.49329445503002
4.4,0.797138484071964,0.979959183068737,1.46973792865999
4.42,0.799923758894692,0.980039224632696,1.44597665605562
4.44,0.802858788429992,0.980616253617631,1.42125750850491
4.46,0.805773065043707,0.981489363222019,1.39536002172254
4.48,0.808648863161098,0.982279394034104,1.3693067425236
4.5,0.811607286711689,0.983180528873794,1.3429062625054
4.52,0.814526329146249,0.984292891958475,1.31670227002302
4.54,0.817219551619195,0.984899350936435,1.28855490598555
4.56,0.819693173586169,0.985422544072568,1.25899846017316
4.58,0.822009875536686,0.986304959046695,1.22948318556443
4.6,0.824160557809318,0.987187301193845,1.20004578755295
4.62,0.825980853117027,0.987996797670171,1.17073029097958
4.64,0.827571991309082,0.989326193991888,1.140485357815
4.66,0.828986626382886,0.990202868485908,1.10919148240693
4.68,0.830445738286765,0.991284732911655,1.07817630506772
4.7,0.832086329828004,0.992495487024076,1.04770746824063
4.72,0.83367938113734,0.993287937368276,1.01692954607947
4.74,0.835209255596499,0.992918873647832,0.987107672835244
4.76,0.836483575788275,0.992663051336504,0.957827183479027
4.78,0.837713000104098,0.992603445895356,0.929163622594933
4.8,0.838880794076418,0.991854452054795,0.901200960242042
4.82,0.839835275551288,0.991093000668363,0.873385695616038
4.84,0.840803853446442,0.990803500093853,0.845619912625613
4.86,0.841551548743383,0.990092320067982,0.818275189648169
4.88,0.842190286354493,0.988401445668429,0.791869531395609
4.9,0.842841190277826,0.986693565720247,0.76644592950397
4.92,0.843552380218585,0.985401261079379,0.741523937805219
4.94,0.844514174249276,0.984840173667958,0.717656476735951
4.96,0.845673682691679,0.984385228341014,0.696591115349656
4.98,0.846638943229196,0.983961123717709,0.676620575209255
5,0.847571440412179,0.983467901293191,0.657343571429819
5.02,0.848482034312873,0.98257149353267,0.638291346118879
5.04,0.849621304589261,0.98215801238814,0.619496005989955
5.06,0.85072971956712,0.982089668654894,0.602071811011796
5.08,0.851835968447765,0.981965360252147,0.586037811142511
5.1,0.852812593023398,0.981933266626729,0.570013446011676
5.12,0.853790671428184,0.982003200275687,0.554199978236886
5.14,0.854793906350312,0.982497867105807,0.538213609312642
5.16,0.855704257705805,0.982985338125176,0.52391229194465
5.18,0.85674470533783,0.983466592809671,0.511722305961785
5.2,0.857829011574876,0.983486867270793,0.499728669412143
5.22,0.858849771702436,0.983310912826414,0.489753182795886
5.24,0.85988923651512,0.983179457133949,0.481686607397052
5.26,0.860716771612002,0.983990936201383,0.475281160800325
5.28,0.861775073259941,0.985001744145703,0.471149076924513
5.3,0.863114097837107,0.986208031453832,0.47044839026631
5.32,0.864500616325889,0.987217240214014,0.470509664811451
5.34,0.865772117534152,0.987447879472545,0.472381469297218
5.36,0.866953837772492,0.98761784365478,0.475757843957245
5.38,0.868322595345334,0.987804483736365,0.479469714013955
5.4,0.869760656626992,0.988023862356023,0.483785874230716
5.42,0.871098773657131,0.987902928302699,0.488752508890957
5.44,0.872307472607422,0.988122389871167,0.493579662476843
5.46,0.873406291324586,0.988379143584819,0.498025078947266
5.48,0.874678423770911,0.988925048686148,0.501624779794552
5.5,0.875980821670442,0.98925558520095,0.506095758165994
5.52,0.877117813848992,0.989110295284276,0.511082468354769
5.54,0.878124555487111,0.98944760206058,0.517341934580691
5.56,0.87912212483457,0.989542202574961,0.52542445366144
5.58,0.880110548507933,0.989078956855644,0.534988284625073
5.6,0.881248044657775,0.988191367848806,0.546087405118627
5.62,0.882601623624357,0.987548337733431,0.557870739694258
5.64,0.883922925720594,0.987146127271427,0.570545242082384
5.66,0.885128415099317,0.986622607995688,0.584129744664729
5.68,0.8865558365808,0.986656787607755,0.598776658157186
5.7,0.888016510290408,0.987023163731205,0.614132394172834
5.72,0.889416516867919,0.986947373351093,0.630589981321613
5.74,0.890849515570338,0.986094497323007,0.649340162392621
5.76,0.892323185758919,0.984744437555803,0.668953898985474
5.78,0.89376305480165,0.983806034654911,0.688797670928369
5.8,0.895284884230411,0.982798162676781,0.709017467843729
5.82,0.896814762060901,0.981144508776465,0.730092412473557
5.84,0.898212033926207,0.979309826085512,0.751495688422972
5.86,0.899658943864833,0.977224075395764,0.772325245940869
5.88,0.901149431315316,0.975536596005357,0.792989356679866
5.9,0.902657144822456,0.974200365668199,0.814389805923071
5.92,0.904104662715497,0.972892941997702,0.836112213838382
5.94,0.905570481180228,0.970973922495962,0.858148938653077
5.96,0.906898302199314,0.969174186641106,0.879183066631763
5.98,0.908168166069821,0.96790543711276,0.898916101833834
6,0.909395338886695,0.966423861016233,0.918017708480813
6.02,0.91059765486115,0.965182825502269,0.935215256797671
6.04,0.911774419034887,0.963736927029536,0.951384222585535
6.06,0.913015201360824,0.963161365355497,0.967703148968217
6.08,0.914294247970371,0.963088566320755,0.983678023134674
6.1,0.915568068634136,0.963320780028341,1.00024000171084
6.12,0.916648320315917,0.96398228850204,1.01713690206973
6.14,0.917637601136409,0.965166496227738,1.03335823408422
6.16,0.918657131015192,0.966401709045605,1.049117157154
6.18,0.919633622808244,0.967817931236195,1.06447728358775
6.2,0.920773125603416,0.969481701656489,1.07945911346409
6.22,0.921670358819538,0.971968631775358,1.0942754780455
6.24,0.922483625352692,0.974811860256223,1.10834072554541
6.26,0.923486725444987,0.977590452990437,1.12206132076463
6.28,0.924466297304134,0.980568215221772,1.13520051492776
6.3,0.925277924681938,0.983282708676458,1.14733336677243
6.32,0.925905339019011,0.98646021661428,1.15914338527501
6.34,0.926428443006283,0.990413397299921,1.17026265929721
6.36,0.92681619585702,0.994733272921486,1.18009317680176
6.38,0.927176413264369,0.998869043370799,1.18906943135006
6.4,0.927516405649221,1.00265212422002,1.19884371290268
6.42,0.927971431832585,1.00659233253017,1.2089286723244
6.44,0.928625693482468,1.01063916910905,1.21680026671448
6.46,0.929348382604359,1.01480057096964,1.22353810337347
6.48,0.930181153952129,1.01851431465631,1.22928596130231
6.5,0.931018852625365,1.02181245410226,1.23430782951253
6.52,0.932058395486381,1.02516561896038,1.23831750126832
6.54,0.932953409157613,1.02907187295439,1.24268989403821
6.56,0.933919302787396,1.03264788786826,1.24702347146181
6.58,0.934968784614357,1.03546992500817,1.25178128354897
6.6,0.935781772659996,1.03735349424606,1.25546222166246
6.62,0.936581815119416,1.03910921221655,1.25831288180933
6.64,0.937446920317684,1.0409329495663,1.26031243886382
6.66,0.938148824674757,1.04317578535647,1.2613108457375
6.68,0.93904559394579,1.04529813310851,1.26113689863744
6.7,0.940241326367449,1.04716013057358,1.25926036489391
6.72,0.941670239403292,1.04862456172413,1.25639197279719
6.74,0.943139060886149,1.0499893069911,1.25265405581635
6.76,0.944660812453385,1.05090881104417,1.24772299910954
6.78,0.946060614816189,1.05125107621059,1.24243098221682
6.8,0.947731073695037,1.05102679492033,1.23748755043874
6.82,0.949413513919843,1.05019655220081,1.23232460130273
6.84,0.950903523461184,1.0494583049943,1.22707653399782
6.86,0.952329530969698,1.04857948148282,1.22097650998877
6.88,0.953550236257406,1.04721164940337,1.21496188547405
6.9,0.954466942403351,1.04476267252447,1.20925796323498
6.92,0.955414988713366,1.04106497097106,1.20419523749642
6.94,0.956434830163444,1.03739192272591,1.19792840118807
6.96,0.95765974988898,1.03396702673377,1.19161459138236
6.98,0.959089848466849,1.03102451448509,1.18465207160136
7,0.960589848031206,1.02878620759548,1.17720562203256
7.02,0.961983545214473,1.02692427957376,1.17085666218497
7.04,0.963476999092676,1.02507936763512,1.16509465323158
7.06,0.964833889633877,1.02309215883524,1.15906734961915
7.08,0.966316659793773,1.02175327161958,1.15377303281956
7.1,0.967674000514417,1.02068247053757,1.14832135270994
7.12,0.968835618848171,1.0195034319839,1.14060889155343
7.14,0.97009451530174,1.01748953746099,1.13276512289427
7.16,0.971139941566374,1.01535940406477,1.12554652136171
7.18,0.971934599360731,1.01255861522185,1.11945992631863
7.2,0.972720604199818,1.00961723085258,1.1127288800213
7.22,0.973521553673076,1.00633099275882,1.1055692533993
7.24,0.974455210495951,1.00210589202497,1.09765304856395
7.26,0.975250305065113,0.99803181589769,1.08999384241152
7.28,0.976016461974551,0.994799030169741,1.08260965312869
7.3,0.976834745922986,0.992166264644198,1.07453875002733
7.32,0.977424396038327,0.988977161346793,1.06529543141612
7.34,0.978030132265297,0.98597992180143,1.05663993624723
7.36,0.978710665183443,0.982239267938829,1.04831017809115
7.38,0.979579517324797,0.978008295586874,1.03949516921823
7.4,0.980607811252659,0.973946246389921,1.03109455763287
7.42,0.981836887623228,0.97047278255414,1.02343335548097
7.44,0.983003385259892,0.967553291026241,1.01552743415567
7.46,0.984007849511415,0.965384430875882,1.00752726883593
7.48,0.985011357499391,0.963410570960172,0.999482334581531
7.5,0.985952764409959,0.960517863552912,0.990266970880779
7.52,0.986771899983814,0.957731708815851,0.981638956567758
7.54,0.987339734893016,0.955204323838038,0.973863715520537
7.56,0.987781215330061,0.952812356527013,0.966253243637152
7.58,0.987977380397004,0.949848237702067,0.958253610086679
7.6,0.988205543221908,0.947274323932794,0.950715908436102
7.62,0.988640249908198,0.944858544098318,0.943505952385573
7.64,0.989227238499419,0.942227063477437,0.93682156225199
7.66,0.990010232437283,0.940613566741128,0.930848723978644
7.68,0.99088780704456,0.939736985596697,0.925889592821513
7.7,0.991648840223994,0.938834586219878,0.921574468923196
7.72,0.992502594532462,0.937310484230905,0.916960980886027
7.74,0.993073247893724,0.935378424735087,0.912750308703314
7.76,0.993658463225786,0.932886160712571,0.908254367639405
7.78,0.994173357612856,0.929581975127702,0.903633530567624
7.8,0.994647346554011,0.92683874290439,0.899661723655998
7.82,0.995048844173314,0.924098835428848,0.895635687997483
7.84,0.995459553656487,0.921450835622959,0.891559075266953
7.86,0.995822290059685,0.919329681575945,0.886784918074658
7.88,0.996221524871712,0.917957823340356,0.881680702240581
7.9,0.996759125363227,0.916057495978636,0.87666243072449
7.92,0.997414804335176,0.913809545702891,0.872135824013296
7.94,0.998054121284813,0.910987684591915,0.868514013185318
7.96,0.998599403549696,0.908598473642592,0.864432468263683
7.98,0.999211339096033,0.906734732671919,0.8593059276876
8,0.999885788952052,0.904888327167994,0.853177130256888
8.02,1.00054947410758,0.903826518989133,0.848315006356026
8.04,1.00112227606776,0.903527788462434,0.843378073676289
8.06,1.00150297191499,0.904101238635526,0.838379068815459
8.08,1.00176790695729,0.905191770699805,0.834814642076465
8.1,1.00179797669295,0.906870088925033,0.833189523690443
8.12,1.00180747693232,0.908150252971666,0.832086951424643
8.14,1.00194133212716,0.908893455966589,0.830909341914387
8.16,1.00214593974369,0.909639770419032,0.829323106862288
8.18,1.00220231591099,0.910975943354828,0.827571994400733
8.2,1.00222037704462,0.912379197376409,0.826305980792572
8.22,1.0022882295248,0.913553958079374,0.825362090248913
8.24,1.00243061159961,0.914655733436694,0.824888319621032
8.26,1.00248534883521,0.915595375505234,0.825336504736101
8.28,1.00248163040842,0.916993110541724,0.826416751769249
8.3,1.00257669046699,0.919265357018541,0.827467062740562
8.32,1.00258519095052,0.921726386967815,0.827566098119696
8.34,1.00250560158818,0.923772791141218,0.828470609191582
8.36,1.0023485377903,0.925583989512062,0.830664297188558
8.38,1.00239055185729,0.928014651876321,0.833215100084119
8.4,1.00252017488331,0.930407608608233,0.836622568512828
8.42,1.00287613082184,0.932320010629219,0.839043693987881
8.44,1.00342332258348,0.934072827319035,0.841318389879666
8.46,1.0039591238117,0.936850203984928,0.843568494391902
8.48,1.0044986745328,0.939610100496614,0.846133258350301
8.5,1.00517637216549,0.942296684006842,0.848188686690448
8.52,1.00595601384293,0.944704329606396,0.849391672005259
8.54,1.00672361296014,0.94730449136476,0.850937694483452
8.56,1.00737614535607,0.949333656349824,0.852487000779247
8.58,1.00800627701146,0.950671703502897,0.853935599054519
8.6,1.00859886216238,0.951423371380264,0.856231851730409
8.62,1.00920351115058,0.952486427097352,0.859360339601842
8.64,1.00973403129012,0.953513331701899,0.863022363588944
8.66,1.01025488886476,0.954377514075419,0.866812889140609
8.68,1.01095384129179,0.955266600489317,0.86982959236471
8.7,1.01159436057063,0.956641956030631,0.872315426870047
8.72,1.01226808376368,0.957763076220346,0.875251215915864
8.74,1.01293483940052,0.958785157338155,0.878297704789321
8.76,1.01330111322997,0.959878104888647,0.882317445798873
8.78,1.01371897252148,0.961329984472333,0.886938730845978
8.8,1.01387029611696,0.962777371896242,0.891821566090542
8.82,1.01373614579212,0.963963788412876,0.898473340972942
8.84,1.01335145355047,0.964826730313087,0.906646626223126
8.86,1.01308615330093,0.966364403549275,0.914544244705128
8.88,1.01280082409665,0.968180565389189,0.922826552106803
8.9,1.01252523799408,0.969107041982302,0.930427164099561
8.92,1.01223282372044,0.970265366655019,0.938692457748894
8.94,1.01185288046402,0.971819280814573,0.947931486816434
8.96,1.01135412349331,0.973430707987906,0.958368044441113
8.98,1.01064886290806,0.975201747188367,0.968145260089
9,1.00977813916778,0.976702742675988,0.97784546550185
9.02,1.00903780403135,0.977861511210813,0.987709806530526
9.04,1.00819457146719,0.978621094338458,0.999423288740484
9.06,1.0071462059613,0.979347499073383,1.01006031667801
9.08,1.00593578732808,0.97998214918164,1.01952698469171
9.1,1.00478390138709,0.980199913827401,1.0292630273248
9.12,1.00364946817885,0.980436700755854,1.03929543496195
9.14,1.00260113742751,0.980852065074938,1.04946607502682
9.16,1.00159874634252,0.981461508930958,1.05961866778364
9.18,1.00071161269861,0.982295803355218,1.0694492123142
9.2,0.999651352617594,0.983643555643136,1.07900980929988
9.22,0.998534982379755,0.984406973713924,1.08886083354218
9.24,0.997408969815825,0.985765698049785,1.09862572387444
9.26,0.996074088494431,0.987937651157172,1.10874943667896
9.28,0.994587523126446,0.990355390140315,1.11901464208795
9.3,0.992975024113899,0.99323751821673,1.12721521938857
9.32,0.99125681909596,0.996088069296783,1.1338953676568
9.34,0.98953897008728,0.998536541481633,1.14137123043943
9.36,0.987989880894041,1.00045836753043,1.1497011091739
9.38,0.986431972065793,1.00272274782697,1.15709920889871
9.4,0.984515121457385,1.00497377241012,1.16307419159133
9.42,0.982622502349722,1.00742834355603,1.16674947106861
9.44,0.98093833592058,1.01040972791933,1.17067416378162
9.46,0.97937626874497,1.01377893444559,1.17445506969541
9.48,0.978256297431816,1.01686957987405,1.17708707362822
9.5,0.977318066522634,1.01900381872287,1.17898164099447
9.52,0.97637272489662,1.02031929741696,1.18145155076596
9.54,0.975298241134298,1.02154999736736,1.18274749877646
9.56,0.974125375931208,1.02256809772557,1.18310647834128
9.58,0.972843315083374,1.02372480359724,1.18246027548393
9.6,0.971548254131469,1.02462714698065,1.18169587782492
9.62,0.970351000126318,1.02565807642498,1.18102127601525
9.64,0.969026411931485,1.02747116469822,1.18159109555225
9.66,0.967722264779219,1.02945503665334,1.17985857845419
9.68,0.966455435077325,1.03121368085035,1.17696563461551
9.7,0.965349055860958,1.03235737722224,1.17396021213557
9.72,0.964173279800229,1.03330064000375,1.17102266864976
9.74,0.963017258227973,1.03358363242013,1.16773558789348
9.76,0.961995249933152,1.0335815427356,1.16380970051477
9.78,0.960998559175871,1.03326000491781,1.15922104896395
9.8,0.959989189547526,1.03270089428516,1.15291289573931
9.82,0.958849363384916,1.03142074758087,1.14481932203062
9.84,0.957644111595378,1.03057481731585,1.13502370330609
9.86,0.956512878181535,1.02997155057271,1.12490993723499
9.88,0.955454931766979,1.02974685173543,1.11457684743401
9.9,0.954634633467383,1.02977884564683,1.10351910374249
9.92,0.953906933281337,1.03012101712633,1.09209567778612
9.94,0.95338698734441,1.03003278080198,1.08022529029293
9.96,0.953165920249162,1.02987012085045,1.06750363427367
9.98,0.95293409902652,1.03040238997854,1.05492345483831
10,0.952643135655493,1.0309246556338,1.04298151084463
10.02,0.952319511385624,1.03092451816954,1.03066396753104
10.04,0.952030669454705,1.03064982667705,1.01843590450938
10.06,0.951773774846079,1.03008845730076,1.00683785787095
10.08,0.951399443506916,1.02980175411863,0.995730258918762
10.1,0.95126874565555,1.02940773366324,0.98389458110825
10.12,0.951039545151063,1.0287552995314,0.972986031337501
10.14,0.950796949757059,1.02830742879675,0.961689264326
10.16,0.950636045441827,1.02788585279735,0.951198949671993
10.18,0.950408852991418,1.02691849098259,0.942247924423596
10.2,0.950180807889767,1.02595099678625,0.933092885856396
10.22,0.950123702301522,1.02523087038351,0.92566405587969
10.24,0.950122040364158,1.02492941873422,0.917797616628592
10.26,0.95009831834144,1.02468806008544,0.910478282492974
10.28,0.949932055235886,1.02435247542595,0.903458014473295
10.3,0.949805864221398,1.0239624472166,0.896746858663978
10.32,0.949712032069224,1.02382262048711,0.889740820022849
10.34,0.949596629033955,1.02297969894701,0.882969513822914
10.36,0.949438002874265,1.02111637429424,0.876082419045912
10.38,0.94921910742485,1.01965286124157,0.870676137930958
10.4,0.94910930246366,1.01867380710706,0.866069955411691
10.42,0.949230655712944,1.01858807245516,0.862112951906897
10.44,0.949503636197673,1.01929787257139,0.859123433284209
10.46,0.949922242545595,1.0195782731474,0.857988862412763
10.48,0.950471812993798,1.01977991342125,0.858136393854305
10.5,0.951037287328689,1.02077355377354,0.858261141611792
10.52,0.951583953447132,1.02193959870212,0.858167430012928
10.54,0.952033245079233,1.02256530930579,0.859375839143047
10.56,0.952396152720746,1.02328895727965,0.860482977157408
10.58,0.952819967495871,1.02370887379394,0.863119762810974
10.6,0.953225925506453,1.02386678461856,0.866060393664611
10.62,0.953492897588562,1.02424317172975,0.869454240645588
10.64,0.953575929267938,1.0242088592743,0.874509412852806
10.66,0.953623359927032,1.02459293446438,0.880029745851963
10.68,0.953557458570087,1.02587137597241,0.885767644951305
10.7,0.953399750938397,1.02751168262237,0.89208681867192
10.72,0.953258719530901,1.02851643424516,0.89836277744059
10.74,0.953245319176215,1.02901573874128,0.904332410649885
10.76,0.953361543696704,1.02871956799086,0.910389013278478
10.78,0.953141921254313,1.0285412689784,0.917435104170361
10.8,0.952946752061495,1.0293174289216,0.924803634773089
10.82,0.952733014927697,1.03077380950493,0.932114130653103
10.84,0.95246255475988,1.03291099824647,0.939712004260709
10.86,0.952037404536292,1.03587866453937,0.946648642309187
10.88,0.951494802840304,1.0387506803224,0.952003024845369
10.9,0.951096354855434,1.04139140200347,0.956327124526867
10.92,0.950824304630214,1.0442588187015,0.959379438731521
10.94,0.950500740684733,1.04733609245867,0.961355498197581
10.96,0.950336157820656,1.04955508602066,0.963112150134972
10.98,0.950204117774066,1.05173296963979,0.965715374897644
11,0.950139598216229,1.05400852991503,0.968167997110758
11.02,0.950229144535684,1.05591151943341,0.969889890492809
11.04,0.95031785809682,1.05731644437531,0.970139546150191
11.06,0.950551085419889,1.05805583827891,0.971069092790752
11.08,0.951031184240826,1.05840213516628,0.973093543429445
11.1,0.951490803572036,1.05835101153274,0.97595171970152
11.12,0.951891309486858,1.05944838376801,0.979255439946109
11.14,0.952148500449993,1.06105379797192,0.981996359680159
11.16,0.952159662648452,1.06204526918322,0.985275126933701
11.18,0.95210894165993,1.06231396287353,0.989013876527944
11.2,0.95228051359536,1.06219561987701,0.99343083738503
11.22,0.952487614030089,1.0622279482632,0.997116346582656
11.24,0.952781439022993,1.06205929896057,1.00044652626693
11.26,0.953080207066505,1.06241998792772,1.00462257844484
11.28,0.953419733316848,1.06289449103178,1.00894463964298
11.3,0.953767667112586,1.06360590278585,1.01257952224291
11.32,0.954121028687892,1.06452343761863,1.01597002899903
11.34,0.954408599701922,1.06468500900954,1.01997646838146
11.36,0.954743507544895,1.06460870488398,1.02272159564286
11.38,0.9549947810884,1.06478845776256,1.02509820610096
11.4,0.955215817148348,1.06500428646587,1.0267531295477
11.42,0.955418866239141,1.06519084455772,1.02898669461463
11.44,0.95565282495519,1.0651022805825,1.03041381947519
11.46,0.956179639958317,1.06519308593845,1.03088135258196
11.48,0.956627253669839,1.06567076610489,1.03164742654316
11.5,0.95678998374834,1.06512677661914,1.03239681970526
11.52,0.956967011254412,1.06431860592776,1.03278670853761
11.54,0.957163441500283,1.0628872851345,1.0334122612654
11.56,0.957527557235023,1.06233337342606,1.03347103913967
11.58,0.957721134250964,1.06184033418593,1.03286533423344
11.6,0.957799241747978,1.06106087478513,1.03232490262908
11.62,0.957927228165836,1.06040116695173,1.03098683680355
11.64,0.958051758225687,1.05919538745297,1.03022407726491
11.66,0.958138748680192,1.05793228152372,1.02999950529811
11.68,0.958181621595972,1.05645827970462,1.0296634719969
11.7,0.958248499711418,1.05537360521347,1.02973671583319
11.72,0.958272783658292,1.0541537385463,1.02918636831506
11.74,0.958244495495164,1.05299056279606,1.0283789280578
11.76,0.958284921226148,1.05172671289099,1.02768935530594
11.78,0.958230600681109,1.05041212825867,1.02786443307596
11.8,0.958241433565984,1.04911834825685,1.02905935732599
11.82,0.95838994756923,1.04751037510962,1.0310618586586
11.84,0.958665589345144,1.04575456986029,1.03289283750705
11.86,0.958965842586563,1.04416089881183,1.03466794651985
11.88,0.959387810323616,1.04370118461455,1.0365531922408
11.9,0.959920684896035,1.04391630739763,1.03809306707635
11.92,0.960584732318328,1.04387004941916,1.03920802213464
11.94,0.961302568923504,1.04349120355406,1.03965165192904
11.96,0.962085106805648,1.04328640395122,1.03909158820551
11.98,0.962914592450989,1.04298437470429,1.03679891845142
12,0.963813288630898,1.0432120732672,1.03308275146476
12.02,0.964554007699849,1.04332060073521,1.02932857898073
12.04,0.965078011694771,1.04342809671426,1.02662059827732
12.06,0.965651861530495,1.04350438430088,1.0237706136448
12.08,0.9664337794256,1.0428476240898,1.02160229770348
12.1,0.967308162474705,1.04192821367492,1.01886406498441
12.12,0.968410125923321,1.04107018648699,1.01601495668914
12.14,0.969487313100164,1.0400167985677,1.01300031996652
12.16,0.970499109749972,1.03904428846551,1.00934923718498
12.18,0.971612697103695,1.03764658913347,1.00429490943393
12.2,0.972565338707354,1.03612069857958,1.00003020539265
12.22,0.973432556164497,1.03490184563941,0.994891468058296
12.24,0.974080985080605,1.03374119704688,0.990299506483465
12.26,0.974669951054358,1.0323538395956,0.985920976423851
12.28,0.975291399834383,1.03117791931902,0.980817054217948
12.3,0.976063357645446,1.0309324145294,0.975056771072238
12.32,0.976804114921124,1.03081384679377,0.970016675670793
12.34,0.977712406422624,1.0299439602978,0.965622885260139
12.36,0.97860738948279,1.02868811534567,0.962449757974693
12.38,0.979357670535834,1.02743994900812,0.959581932846358
12.4,0.980018743682463,1.02557063931755,0.95585990002597
12.42,0.980447788727878,1.02358735128963,0.950624605192428
12.44,0.980905858198228,1.02207335486761,0.944311985800513
12.46,0.981237905711519,1.02039507048362,0.937689277894717
12.48,0.981403413960567,1.01901924508317,0.930277400170638
12.5,0.981748392219546,1.01765593379324,0.924134595524464
12.52,0.982014748823397,1.01657286484136,0.918072187708103
12.54,0.982275007785747,1.01526446723886,0.912493819558253
12.56,0.982218146857888,1.01347302003171,0.908160584494898
12.58,0.982037546632428,1.0115479938605,0.905846918090016
12.6,0.982049475352328,1.00852618779195,0.9045009026047
12.62,0.981964872228085,1.00595524621329,0.903730933712896
12.64,0.98187573897786,1.00311101841317,0.903486255071443
12.66,0.981617938201917,1.00002357232851,0.903878179910221
12.68,0.981102041393583,0.996775551895297,0.90564714866036
12.7,0.980564498387944,0.99328100756034,0.906703910838181
12.72,0.980100776270396,0.990108822832474,0.908258428459902
12.74,0.97948420564147,0.986586548345587,0.910450684049824
12.76,0.978820682156818,0.983295165749454,0.912883015614589
12.78,0.978129265855174,0.980661038799426,0.916977177619818
12.8,0.977426751483087,0.978054008281187,0.922565664918102
12.82,0.976513222118932,0.975848316330677,0.928911078010504
12.84,0.975692176510455,0.972933139367307,0.935685873810759
12.86,0.975006354056859,0.970074563422412,0.94345539364656
12.88,0.974256302388772,0.967376700988476,0.951709413100004
12.9,0.973756303521091,0.964282923201003,0.959822625425953
12.92,0.973588035944488,0.961104291999477,0.968160559236974
12.94,0.973409207074679,0.958155366747008,0.975372613616306
12.96,0.973261261097761,0.956124553995128,0.982146205427648
12.98,0.972962048638698,0.954417618766394,0.988378837893266
13,0.972638683019374,0.952965320585196,0.995040544342609
13.02,0.97252310158508,0.951727912763938,1.00076814433273
13.04,0.972578997414704,0.950054746545996,1.00462133913433
13.06,0.972687729667816,0.949135609936775,1.00712165856244
13.08,0.97286258444744,0.948817049043072,1.00870694884228
13.1,0.973118591570169,0.948370047684036,1.00976721617566
13.12,0.973389454684879,0.947402813672073,1.01072685675737
13.14,0.973703096655514,0.946253218084986,1.01215040888699
13.16,0.974359939865683,0.94496997416624,1.01453117832076
13.18,0.975123915877409,0.943148673387135,1.01609165597653
13.2,0.975717827886463,0.941328198758888,1.01791404517639
13.22,0.976062251443437,0.93978300455749,1.02039376331754
13.24,0.976119999447722,0.938782464111729,1.02349911210295
13.26,0.976320489105739,0.938486665573637,1.02677167856609
13.28,0.976622043160656,0.938540678248749,1.02956847224474
13.3,0.977224872597863,0.937703240928449,1.03099846318379
13.32,0.978113656895264,0.936510879804062,1.03103178382982
13.34,0.979218420273805,0.935597579967011,1.03043822315367
13.36,0.98040693815467,0.935777791953646,1.02920975775157
13.38,0.981720202859739,0.936219130800416,1.02646176658903
13.4,0.983070764613018,0.936854244001321,1.02229367524661
13.42,0.984444675086457,0.937873116820458,1.01513984023957
13.44,0.985837944391884,0.939707783660321,1.00678455634223
13.46,0.987085161910268,0.942783353223301,0.998371981413512
13.48,0.988320799809335,0.94567336905607,0.991685061967852
13.5,0.989541563876459,0.948156085439893,0.986273230767501
13.52,0.990716723574001,0.950472810192687,0.98175214006014
13.54,0.99191062862514,0.952080713176637,0.979242419442522
13.56,0.992946426004209,0.953293209586134,0.976776211463428
13.58,0.993872364099808,0.954643264171253,0.973856172585715
13.6,0.994744384505977,0.955694683703777,0.969698479946715
13.62,0.995393506052206,0.956277701233594,0.96432504117258
13.64,0.99596430766534,0.956481409853002,0.958878527037663
13.66,0.996622168007659,0.956449750463929,0.953857075697556
13.68,0.997343252817696,0.955005593656275,0.949515779670142
13.7,0.998341967094587,0.953389931529062,0.945615229833049
13.72,0.999244868234838,0.952454403806707,0.941144929317851
13.74,0.999888111002075,0.951906815139695,0.936036493603188
13.76,1.00022214782542,0.951472229778449,0.93201606306321
13.78,1.0005572377824,0.951133359940334,0.928327183710816
13.8,1.00105728804752,0.950360956746289,0.925105814118929
13.82,1.00164992813022,0.948632321296613,0.923266596961772
13.84,1.00232843208132,0.947489475506881,0.922280270160206
13.86,1.00315808044524,0.946960857274612,0.922369163092726
13.88,1.00376498279278,0.946754578815566,0.923084636456021
13.9,1.0041902354907,0.946200727738606,0.924936052210693
13.92,1.00477588391158,0.945675411854787,0.927173174332792
13.94,1.00533975778183,0.944853855542776,0.930386461128371
13.96,1.00579353569994,0.943897512411317,0.934866328102242
13.98,1.00622680557438,0.943212905655081,0.940016365525418
14,1.00672479431825,0.942570672120943,0.945964318724511
14.02,1.00735131715186,0.941975741808796,0.951479840432926
14.04,1.00772265932803,0.941828634352046,0.95554848861267
14.06,1.00801251242957,0.942265032227859,0.958982795233357
14.08,1.00816461560122,0.942545677042309,0.964094108112692
14.1,1.00813825883633,0.942720975300489,0.971122813466017
14.12,1.00804669935752,0.943185210359097,0.978518198395445
14.14,1.00812767262291,0.944085075742409,0.985309101337095
14.16,1.00824537211143,0.945407885791169,0.991926888944033
14.18,1.00851803837651,0.946657045813968,0.998893479441275
14.2,1.00894919810063,0.94807487690654,1.00547708031001
14.22,1.00951664690165,0.949731885268178,1.01229605554452
14.24,1.01009630519597,0.95120599963478,1.02019007566504
14.26,1.01075158209966,0.952289160964594,1.02822587532497
14.28,1.01161867368717,0.953778189185137,1.03602491700955
14.3,1.01283455378758,0.955563529356569,1.04322510417186
14.32,1.0139624396016,0.957815316923028,1.05006685261596
14.34,1.01487224474055,0.959454493666144,1.0567134517955
14.36,1.01564175368142,0.960779254475578,1.06234511709609
14.38,1.01655744940837,0.962623301549205,1.06868297903429
14.4,1.01777432757456,0.964747770740126,1.07463801718243
14.42,1.01905117968573,0.96649358154071,1.08017121636844
14.44,1.02019067775516,0.968241801234324,1.08538583048585
14.46,1.02130586936734,0.970035485839264,1.08987657558064
14.48,1.02242461808837,0.972156653983901,1.09307970543064
14.5,1.02347230069107,0.97395358886074,1.09509060085628
14.52,1.02458599641913,0.975749636759126,1.09830323217773
14.54,1.02571642963642,0.977323657718342,1.10266609418442
14.56,1.02674052172048,0.978384907029578,1.10730660796708
14.58,1.02780671040625,0.979348733933632,1.11229548357354
14.6,1.02876544468949,0.98026926187081,1.11698745503641
14.62,1.02977943067228,0.981549598142076,1.12209917113716
14.64,1.03087514369097,0.982962897525856,1.12783421263602
14.66,1.03201784445178,0.984852502694506,1.13284152656973
14.68,1.03317465906027,0.987678514684837,1.13731680931776
14.7,1.03423822874605,0.991368353022026,1.14028779010701
14.72,1.03513132724807,0.99516577370135,1.14196092040722
14.74,1.0359603239657,0.998979423286872,1.14319686414231
14.76,1.03655642814446,1.0030415929459,1.14485137555348
14.78,1.03688283831898,1.00727583420524,1.14655134228842
14.8,1.03715296948711,1.01158157174171,1.14843087794883
14.82,1.03730251227649,1.01613793914299,1.1496908797128
14.84,1.03732181827594,1.01999681618521,1.15097307766946
14.86,1.03737517419301,1.02343417607468,1.15147087876218
14.88,1.03777778681313,1.02639424247417,1.1515136964554
14.9,1.03826432100174,1.02959519258618,1.15153032609055
14.92,1.03880187995811,1.03254819501319,1.15133732270127
14.94,1.03951261495077,1.0351055627105,1.15160209553215
14.96,1.04009878731221,1.03803812270453,1.15191654687912
14.98,1.04074172007013,1.04061559571146,1.15221791842757
15,1.04139287350309,1.04326315916311,1.15102318304382
15.02,1.04217614826089,1.04557943832819,1.14883132176352
15.04,1.0430412005465,1.04784767242467,1.14629537154075
15.06,1.0439931534842,1.04965462590157,1.14354864730076
15.08,1.0448807205458,1.0513446746196,1.14137609643602
15.1,1.04585320644506,1.05325421294729,1.14003734285205
15.12,1.04681270217957,1.05525713041923,1.13931088535431
15.14,1.04766992546739,1.0575842660936,1.13795741080906
15.16,1.04839880423681,1.05982468408478,1.13560013368443
15.18,1.0492254034843,1.06211014738617,1.13361461591442
15.2,1.0500812072988,1.0640835097007,1.13004855624421
15.22,1.05079324350006,1.06618294528195,1.12572065232695
15.24,1.05148926107013,1.06736418673315,1.12113764240633
15.26,1.05235877795641,1.06786477269593,1.11541480717377
15.28,1.05330323462072,1.06839020745937,1.10960427218563
15.3,1.05434084416266,1.06867596310647,1.10314973199768
15.32,1.05510176451875,1.06952677694999,1.09654442651939
15.34,1.0557881241358,1.07072309140826,1.09030786396377
15.36,1.05642903509166,1.07168724453272,1.08370419425698
15.38,1.05721883316135,1.07198202174416,1.07616845211429
15.4,1.05798438832929,1.07210515649328,1.06867677283813
15.42,1.05877051801469,1.07197501642761,1.06188938799083
15.44,1.05937930893496,1.07115515198731,1.05421166965523
15.46,1.05987428887512,1.07080003058846,1.04564205856973
15.48,1.06036753474209,1.06947518422072,1.03776882887056
15.5,1.06101046418738,1.06766242754022,1.03036121945095
15.52,1.06160891628146,1.06511576333757,1.02282767477092
15.54,1.06225964374897,1.06194132109068,1.01530656893258
15.56,1.06275927021052,1.0584486901656,1.00767464854817
15.58,1.06300487755872,1.05515273934671,0.998806282969632
15.6,1.06335073718585,1.05175940607068,0.988848807705
15.62,1.06343204033842,1.04766156415794,0.977958011690349
15.64,1.06339640379772,1.04333002667201,0.967922825696636
15.66,1.06339280049068,1.03851919938411,0.958633318416397
15.68,1.0633152003124,1.0337072597537,0.950153459701701
15.7,1.06313221412981,1.02937904999843,0.943119660965996
15.72,1.06300902580865,1.02545173201709,0.936486685869927
15.74,1.06281114532829,1.02175991470341,0.92929394067412
15.76,1.06258085736375,1.01728180785517,0.923000488291129
15.78,1.06213436431051,1.01261310812173,0.917233977787106
15.8,1.06187450009994,1.00876649683366,0.911723537239453
15.82,1.06174797915222,1.00470867201969,0.906877526635861
15.84,1.06128610085349,1.00123409641194,0.903497308579314
15.86,1.06076633192498,0.997906454382066,0.900331016774833
15.88,1.06013709035158,0.995042237519959,0.897120714794984
15.9,1.05941785233301,0.992214814408022,0.894243173346134
15.92,1.05888311285641,0.989882003471085,0.892084068555572
15.94,1.0586298786262,0.988013306391942,0.889966986455422
15.96,1.05841154336236,0.98596539143822,0.888722333268237
15.98,1.05821996552164,0.98420247027334,0.887813919976344
16,1.0579834457424,0.982436571943052,0.887565810239229
16.02,1.05778708621231,0.980313235148467,0.887112865209777
16.04,1.05761991003154,0.978619962259305,0.886441714868778
16.06,1.05766492116714,0.976908107906589,0.886757589121611
16.08,1.05800454202641,0.975011328908332,0.888317551876422
16.1,1.05826479618853,0.974033218226298,0.889613946517964
16.12,1.05816124501496,0.97333299237722,0.8923633781022
16.14,1.05779282558469,0.972349576076685,0.895389686774914
16.16,1.05746204355169,0.971180494429594,0.898843887362365
16.18,1.05704227582752,0.969509672477892,0.90294222139347
16.2,1.05657084223195,0.968074248539332,0.906358889465443
16.22,1.05597892091722,0.967114075863267,0.910228043533105
16.24,1.05513453766795,0.966259837011092,0.914267150353239
16.26,1.05414595106667,0.965244076983073,0.918163632957512
16.28,1.05320579116864,0.964548161364189,0.922339161704964
16.3,1.05238385615029,0.964339796829447,0.926733976511085
16.32,1.05126546173713,0.964086918260641,0.931020088057055
16.34,1.05002799578219,0.963788544004969,0.93561228592785
16.36,1.04897388747843,0.963428269293054,0.941639174433492
16.38,1.04806876646414,0.962604374686193,0.946095160516397
16.4,1.04724712115579,0.962042918460827,0.950793649540779
16.42,1.04668856892278,0.961644218666557,0.955204409028895
16.44,1.04637694202159,0.961694560848613,0.960069021488044
16.46,1.04602709919467,0.962505649441663,0.964244837817032
16.48,1.04532970146792,0.963241577993926,0.968433435971781
16.5,1.0447277879248,0.963499139893675,0.972822129115901
16.52,1.04409253559335,0.96369956123594,0.977256313606513
16.54,1.04334861770354,0.964612712930619,0.981947165758566
16.56,1.04260245553265,0.965512761714775,0.987706069856415
16.58,1.04196929403504,0.966697937504696,0.994219934402329
16.6,1.0414120085728,0.967639148659997,1.00149509637997
16.62,1.04089774744973,0.968774262336991,1.00821313087115
16.64,1.04031618773459,0.970311473654271,1.01373936800244
16.66,1.0397818741043,0.97201358060385,1.0196576384623
16.68,1.03936212414855,0.97261446141719,1.02673601602285
16.7,1.03908133714628,0.972985983486121,1.03380843529154
16.72,1.03872724474126,0.97354995305371,1.03992129121053
16.74,1.03823663750647,0.973748182741387,1.04560109319781
16.76,1.03761441500974,0.973355767374534,1.05130968398116
16.78,1.03702752174451,0.973090289024589,1.05779409792648
16.8,1.03648116928487,0.972877557254874,1.06411778231793
16.82,1.03588749300499,0.972994697471199,1.06998503767712
16.84,1.03509953458536,0.972854825200521,1.07609228170615
16.86,1.03415531653901,0.972391579781896,1.0823368915728
16.88,1.03339441436565,0.97150063653826,1.08882144726128
16.9,1.03260180260976,0.971216130159197,1.09467385876196
16.92,1.0319978369188,0.971494250397649,1.09970547341822
16.94,1.03151082783414,0.971315112916631,1.1054803503577
16.96,1.0313732463848,0.970827093094536,1.11204260717872
16.98,1.03129018323134,0.970602635696314,1.11904360088188
17,1.0311126266973,0.97042535008474,1.12545777448574
17.02,1.03108111099478,0.970188018588105,1.13004321055504
17.04,1.03106999680578,0.969160640278448,1.13345719763577
17.06,1.03100412959713,0.967513277534275,1.1358561251452
17.08,1.03100323960606,0.96657079727116,1.13834770140966
17.1,1.03092983404007,0.965875117587308,1.13998755535199
17.12,1.0306902836835,0.964532505137975,1.14100506495617
17.14,1.03053991671285,0.963764721701508,1.14165415061107
17.16,1.03047551109232,0.962710644746103,1.14287614485276
17.18,1.03048386412882,0.960988964230322,1.14435296121174
17.2,1.03043804564501,0.958640360905265,1.14604840846276
17.22,1.03049495952662,0.956369452724387,1.14794181474325
17.24,1.03059101571231,0.953854240002728,1.1496074554912
17.26,1.03072202671299,0.951658408870944,1.15169170687785
17.28,1.03090249592938,0.950048000156894,1.15397989324686
17.3,1.03097510560306,0.948735068146173,1.15621352018493
17.32,1.03092581371647,0.947921652944719,1.1577658510236
17.34,1.03080054521462,0.946648167462555,1.16040878433564
17.36,1.03060820937278,0.945102914782631,1.16271665712534
17.38,1.03034350142678,0.943496808596251,1.16445413076222
17.4,1.03024863568772,0.941554007557706,1.16548308544485
17.42,1.03013977797336,0.940015349209688,1.16665142235773
17.44,1.0299091761794,0.939245621822285,1.16809341616224
17.46,1.02968020654916,0.939131244550045,1.1699122982745
17.48,1.02950183908066,0.93976389961284,1.17223015095625
17.5,1.02907373325278,0.941262993349236,1.17544753356185
17.52,1.02841305844309,0.942632954429056,1.1788261039927
17.54,1.02769537302854,0.943935553718924,1.18175747140698
17.56,1.02708442389468,0.945323002425245,1.18622425124216
17.58,1.02661363621331,0.94699589891654,1.19029680959811
17.6,1.02622809562078,0.948415934838272,1.19216428356669
17.62,1.02573725472489,0.949701048018496,1.19272261686507
17.64,1.02512077700121,0.951617360835579,1.19304278252272
17.66,1.02454203748174,0.954286866275496,1.19422258603877
17.68,1.02383907733116,0.957469295658086,1.19497413364475
17.7,1.0229097951547,0.960729516887891,1.19511389576741
17.72,1.02201839218231,0.964563781876683,1.19446322287796
17.74,1.02127961839978,0.968204610945086,1.19410962295532
17.76,1.02053244484848,0.972178729270557,1.1951829164619
17.78,1.01973992324973,0.976715309189549,1.19545721385386
17.8,1.01893251532919,0.981109585846186,1.19535872844458
17.82,1.01801068972078,0.98528606625459,1.19495840324458
17.84,1.01722825316227,0.989492787809546,1.19355610114529
17.86,1.01642392274174,0.993675404063944,1.19183340488731
17.88,1.01573020667232,0.997646235971348,1.19047084967949
17.9,1.01500892734217,1.00199305183743,1.18904772988128
17.92,1.01433952851873,1.00649330021633,1.18659426635117
17.94,1.01383698425229,1.0108874108795,1.18303205006658
17.96,1.01339652465685,1.01593615780048,1.17817708739943
17.98,1.01302597727589,1.02089618491812,1.172829515342
18,1.0129096262846,1.02550685510404,1.16739919767272
18.02,1.01306297921208,1.0294792236787,1.16217890960099
18.04,1.01314224364302,1.03272275010113,1.15742358237611
18.06,1.01341283391362,1.03473593917441,1.15212751867741
18.08,1.01361392150083,1.036599482076,1.14632819119958
18.1,1.01372977658344,1.03841503192036,1.1406219113253
18.12,1.01379648086582,1.03990688570421,1.13431542669944
18.14,1.01386640323693,1.04132238807837,1.12837005320848
18.16,1.01402828156249,1.04290223049132,1.12325727134896
18.18,1.01442556268497,1.04431392804636,1.11778659467157
18.2,1.01486349757332,1.04575296052683,1.11324546098715
18.22,1.01538288528202,1.04700889680511,1.10790772426719
18.24,1.01603828775785,1.04777498759008,1.10248324207255
18.26,1.01672142799234,1.04848708140364,1.09648239821079
18.28,1.01744231163878,1.0486109856248,1.08996690465783
18.3,1.01803520180145,1.04847756630126,1.08333482758718
18.32,1.0186207972068,1.04835449946513,1.07744037532633
18.34,1.01892372298932,1.04776173617797,1.07015802137792
18.36,1.01902458079516,1.04664590983215,1.0627016704972
18.38,1.01906705992654,1.04567029828411,1.0548148775116
18.4,1.01911785818374,1.04442129188044,1.04817611683257
18.42,1.01919724694046,1.0430381979311,1.04174663553681
18.44,1.01927664672386,1.0419770752453,1.03619567952053
18.46,1.01928948018284,1.04067538085646,1.03061908276521
18.48,1.01926696520054,1.03950453154677,1.02426279433513
18.5,1.01916174862643,1.03828912685587,1.01705211774686
18.52,1.01921171492055,1.03777696656706,1.0097831536608
18.54,1.01927679354436,1.03789117621467,1.00318064971253
18.56,1.01954803301727,1.03724282993533,0.996374955364533
18.58,1.01975693775842,1.03607211585093,0.98933999097687
18.6,1.01978099138057,1.03433556748091,0.982450442685058
18.62,1.01974388963912,1.03206009481939,0.976999267286186
18.64,1.01949067901054,1.02991404055118,0.971462543417303
18.66,1.0190963318784,1.0278881072115,0.96571047422574
18.68,1.01854387589425,1.02555836494363,0.959979210090188
18.7,1.01810340078495,1.02284085940285,0.954953553058445
18.72,1.01771858098842,1.01977266260722,0.95022610962654
18.74,1.01737646278179,1.01610663140566,0.946143688256134
18.76,1.01724471041216,1.01263699128095,0.942863805158216
18.78,1.0172741656942,1.00963477087282,0.939369789956619
18.8,1.01751096465449,1.0064906284222,0.93544862113093
18.82,1.01771051273395,1.00338922250611,0.931876468496347
18.84,1.01778876783695,0.999410155203266,0.928834459681021
18.86,1.0178072300125,0.99482405604657,0.926811739140522
18.88,1.01774489595363,0.99049380525372,0.924078960743169
18.9,1.01771914361385,0.986349395504088,0.92133180211775
18.92,1.01771569051419,0.982651490111343,0.91892206548052
18.94,1.01782487878442,0.978958061878264,0.915829200889409
18.96,1.01806931949582,0.97524653946084,0.912209745163689
18.98,1.01832167462805,0.971461068903962,0.909724609147237
19,1.01859927887727,0.967115918696745,0.907937653149237
19.02,1.01865536857248,0.962670006806264,0.906376349239997
19.04,1.01853230849342,0.957998338506481,0.90390104982105
19.06,1.01831832580854,0.954158385649047,0.900994457893402
19.08,1.01799581644189,0.950801222186883,0.89892742623227
19.1,1.01789626339057,0.947066613151685,0.8971510027864
19.12,1.01785606349554,0.943692608296964,0.895635377899234
19.14,1.01767609290098,0.940219271754592,0.893967497454155
19.16,1.01734089885215,0.936422855985907,0.892394128922154
19.18,1.01687035733342,0.932881811002659,0.892631674503569
19.2,1.01616233082975,0.929372454382451,0.893912125283049
19.22,1.01549647889691,0.925359714943225,0.896614436114017
19.24,1.01489627663149,0.920453387981931,0.900077804514298
19.26,1.01434459832443,0.915834728774699,0.9035481904332
19.28,1.01384468528178,0.91154880001001,0.906201811133944
19.3,1.01335894843834,0.907638224717834,0.909114387979145
19.32,1.01293783777602,0.903366866706271,0.912811403462297
19.34,1.01236500617268,0.89921478973545,0.917518888449972
19.36,1.011724506851,0.895787808063465,0.921892406622306
19.38,1.01101539068906,0.892921709990323,0.92610783983243
19.4,1.01033868872105,0.889570541329219,0.930323065935524
19.42,1.00977518443157,0.885909575191913,0.935499849032812
19.44,1.0090390755182,0.882173505333469,0.942769264246988
19.46,1.00821884416524,0.878685543027128,0.950937126138264
19.48,1.00737501170042,0.875946287322307,0.959011707235497
19.5,1.00652012015268,0.87375388326327,0.966868575382147
19.52,1.00554474169135,0.871846364556832,0.974808863022683
19.54,1.00451596899987,0.869635933137808,0.981277014888766
19.56,1.00367403983833,0.867075871557077,0.987304596938534
19.58,1.00297263120526,0.865438522116226,0.993025391308026
19.6,1.00225692236242,0.863958062826975,1.00067452596254
19.62,1.00155880759262,0.862536703752692,1.00885319004388
19.64,1.00108528197843,0.861870041354096,1.01678011263682
19.66,1.00065682017214,0.861290577723549,1.02443823207998
19.68,1.00032326628278,0.860886703366698,1.0321899526815
19.7,1.00028876584282,0.861378287577082,1.04033421662052
19.72,1.00044539935321,0.862454139520035,1.04766655172165
19.74,1.00046217638168,0.863869730040466,1.05564460443474
19.76,1.00027714192247,0.865959921553767,1.06442850622315
19.78,0.999944399236377,0.868460574034195,1.0723053673233
19.8,0.999665781174176,0.870865766641284,1.07914761760977
19.82,0.999356137303449,0.873046186171163,1.08562589662988
19.84,0.999014479171818,0.875463106376145,1.09199197528462
19.86,0.998797572076417,0.878348735056144,1.09821312091144
19.88,0.998677743888889,0.881630761732568,1.10439416378894
19.9,0.998680472443049,0.884848943480349,1.1110581871189
19.92,0.998775254221632,0.888054815056191,1.11693118327311
19.94,0.998938683710439,0.891320310915803,1.12261187180287
19.96,0.999060853753813,0.895181755416088,1.1288550992044
19.98,0.999068309697599,0.899359773669617,1.13389234924591
20,0.998892996718839,0.903301454880174,1.13878014435319
20.02,0.998677334201045,0.90649557001485,1.14410177775443
20.04,0.998480501843384,0.909490512844352,1.14908669690856
20.06,0.998342862363565,0.913069607719328,1.15411740596038
20.08,0.998246736204159,0.916538908819063,1.15913663248161
20.1,0.998102908317874,0.919836642081576,1.16369638163257
20.12,0.997961280038572,0.922636795314095,1.16808105259966
20.14,0.997704644211509,0.925014721826268,1.1716555202407
20.16,0.997528981700737,0.927270930868696,1.17355396332257
20.18,0.997178539408722,0.929449212825399,1.17521153964316
20.2,0.996895666708304,0.931492131686064,1.1762635252632
20.22,0.996828064833823,0.934158207764971,1.17709308572856
20.24,0.99666526741615,0.936543075605682,1.17779907318652
20.26,0.996505212937799,0.939361109719227,1.1798647102002
20.28,0.996293813716466,0.942235226662676,1.18356007135907
20.3,0.996035102554896,0.944881810782965,1.18740111076415
20.32,0.995715012920013,0.948083894618285,1.19084762782767
20.34,0.995442469259731,0.951678947577847,1.19240997161647
20.36,0.995330306001803,0.955826229384762,1.19243535298918
20.38,0.995103110902107,0.960531645319725,1.1933628029421
20.4,0.994904192721991,0.96551141931569,1.19444755749745
20.42,0.994830177310582,0.970210068422626,1.19549212221141
20.44,0.994605403530509,0.975215395378978,1.19623919778854
20.46,0.99445198291606,0.980032001581292,1.19722873761472
20.48,0.994405955445643,0.985313255628983,1.19908305196408
20.5,0.994577343265215,0.990872154287409,1.20043323689857
20.52,0.995004399127801,0.996103536088377,1.20209641828155
20.54,0.995473314681391,1.00176470894099,1.20307644746556
20.56,0.995904429024258,1.00856316244286,1.2023101387761
20.58,0.996385636878112,1.01514721813721,1.20069783188142
20.6,0.996711482213458,1.02230550651921,1.1997922196394
20.62,0.996829817260648,1.02913715252795,1.19855443526554
20.64,0.996851680042547,1.03568836740514,1.19702950091957
20.66,0.996900817423256,1.04145557280902,1.19451426441069
20.68,0.996831188244765,1.04699896654192,1.19183013953239
20.7,0.99653826846771,1.05172386405373,1.18977943562985
20.72,0.996180143929339,1.0564187518434,1.18754982550574
20.74,0.996013064431844,1.0602264118892,1.18491348381713
20.76,0.995769256417593,1.06340069632245,1.18147166377744
20.78,0.995431354552155,1.06604920644649,1.17751603504322
20.8,0.995000234887803,1.0681887205989,1.17431962368999
20.82,0.994385301541663,1.07041442806934,1.170655264366
20.84,0.993764506565544,1.07249268086511,1.16812581986406
20.86,0.993286390609538,1.07478591613825,1.16540460910473
20.88,0.992721336219142,1.07766072225904,1.16219828208167
20.9,0.991993844079549,1.08065977229722,1.15770173777339
20.92,0.991299968951995,1.08310044370897,1.15288445398002
20.94,0.990787209188226,1.08515815313152,1.14742205150672
20.96,0.990564392669799,1.08718713054153,1.14137938425427
20.98,0.990424942485347,1.08885309964194,1.13475393961627
21,0.99033911593931,1.09111342711041,1.12868502504253
21.02,0.990402970305637,1.09340085117604,1.12285445617055
21.04,0.990645171780554,1.09541377843237,1.11693999660588
21.06,0.990982922495766,1.09713467582664,1.11142157710424
21.08,0.991344539461694,1.0989093789673,1.10659777721905
21.1,0.991758174112336,1.10063988363273,1.10102523444007
21.12,0.992171648643313,1.10196067393732,1.09428331387494
21.14,0.992515276457561,1.10325303430677,1.08772038191151
21.16,0.992992967077608,1.10457157798843,1.0814174158786
21.18,0.993529846099817,1.10584546612716,1.07505369265095
21.2,0.994006257546793,1.1066333001071,1.06945644740314
21.22,0.994379591526233,1.10656991856065,1.06394146694521
21.24,0.994592789977578,1.10580380826308,1.05671018504567
21.26,0.994874030567885,1.10428373561687,1.04810481859458
21.28,0.995330482497977,1.10265980075325,1.03907242217203
21.3,0.9957701762968,1.10111036949545,1.03065304864545
21.32,0.996272809384325,1.09925418498192,1.02242895632002
21.34,0.996735358737743,1.09723720014031,1.01499300455107
21.36,0.997295441522922,1.09534764374216,1.00762956666062
21.38,0.997780357204742,1.09329046508915,1.00034672445727
21.4,0.998017340435403,1.09084153115296,0.994265499080885
21.42,0.998216032917251,1.08767956055409,0.987820949423968
21.44,0.998369231137839,1.08371960362469,0.981611767252695
21.46,0.998468581672194,1.0800682781522,0.976181788681248
21.48,0.998693335380122,1.07645111822109,0.971257843167498
21.5,0.99900515338986,1.0728863704493,0.967382681694221
21.52,0.999313074546047,1.06867071276918,0.963158675183833
21.54,0.999605624180903,1.06419062014474,0.957920452618814
21.56,0.999800972878043,1.05977439576078,0.952503656192825
21.58,1.00015058182291,1.05514011751302,0.946944871656594
21.6,1.00049262411378,1.0500418455997,0.940734541032886
21.62,1.0009326970424,1.04538140913458,0.934460484754289
21.64,1.00123882037431,1.04194585373995,0.928617659592874
21.66,1.00148196790664,1.0392242584844,0.922067894926467
21.68,1.00167167246493,1.03647407820533,0.915820238574651
21.7,1.00197256760655,1.03414300467042,0.908790595062142
21.72,1.00242098350914,1.03244263825537,0.900549809185178
21.74,1.00289895181094,1.03078341963371,0.892322595676057
21.76,1.00339145171891,1.02856453834474,0.88560557557679
21.78,1.00395637381174,1.02676837205218,0.879740533592153
21.8,1.0045423004005,1.02500819474088,0.875831135124758
21.82,1.00512651713067,1.02345272409893,0.872367703676829
21.84,1.00549160063296,1.02167733101282,0.869714789610317
21.86,1.00568786959719,1.01974285992551,0.867583613447766
21.88,1.00595676931526,1.01813845891397,0.865874602083673
21.9,1.00591387502284,1.01619261676694,0.864780700494862
21.92,1.0058315500711,1.01386777322234,0.865600306525808
21.94,1.00578525371946,1.01201821616012,0.866988585705955
21.96,1.00560886075759,1.01114018888725,0.869091669719314
21.98,1.00557680709956,1.01107631288081,0.871492085780513
22,1.00545273360028,1.01160536284807,0.874552701897875
22.02,1.00544725862222,1.01198384814365,0.877097554104264
22.04,1.00540472060667,1.01161459209659,0.879421217924633
22.06,1.00536727515321,1.01153769180153,0.882390785411983
22.08,1.00533000661547,1.01214876197965,0.886757258336014
22.1,1.00543520600406,1.0130933408052,0.891767780377695
22.12,1.0057412353205,1.01390749506286,0.897552129770251
22.14,1.00621165545155,1.01522018303391,0.903706100673815
22.16,1.00645020430794,1.01659580321552,0.909583619690233
22.18,1.00686581569447,1.0183541646227,0.915432076179902
22.2,1.00735903215656,1.02007925108818,0.920805680300945
22.22,1.00762635805746,1.02218593524562,0.925253632647504
22.24,1.00775599314372,1.0242362488969,0.929583975290356
22.26,1.00799421735475,1.02572796769326,0.934586517404115
22.28,1.00819326407493,1.02722154329973,0.939503422359575
22.3,1.00815196994557,1.02862369677369,0.945809993167096
22.32,1.00811249815793,1.0297080794638,0.952410592522664
22.34,1.00802847151345,1.0308440831623,0.958080511599543
22.36,1.00802727003294,1.03209620271311,0.963091470819078
22.38,1.00803593422735,1.03312593339845,0.967004885700504
22.4,1.00803444881215,1.03373715792866,0.970645984199401
22.42,1.00802119417537,1.03442955938372,0.975451519515347
22.44,1.00810598983993,1.03582218830978,0.981336128906305
22.46,1.00807415022994,1.03715268918843,0.987305005625266
22.48,1.00819366270677,1.03860122437547,0.99337873041534
22.5,1.00818030781373,1.04004570792161,0.999665744539252
22.52,1.00813392123591,1.04138066909963,1.00586526529118
22.54,1.00789208759184,1.0418822334149,1.0122966371939
22.56,1.00751169874518,1.04215969295562,1.01643663846522
22.58,1.0071272743974,1.04178217337312,1.02052643110927
22.6,1.00669446173225,1.04148492872111,1.02441131838247
22.62,1.00641748686252,1.04112311615321,1.02874597820733
22.64,1.00612384163157,1.04087347870572,1.03320761792488
22.66,1.00607678250003,1.04159561523752,1.03736095515768
22.68,1.00618032817594,1.04346970015577,1.04306475042689
22.7,1.00618518369468,1.04520499034878,1.04947645473538
22.72,1.00588549855664,1.04728762873604,1.05551787780075
22.74,1.00553540800863,1.04891362430406,1.06152011776877
22.76,1.00529034126602,1.04996217143094,1.06865233352945
22.78,1.00535813844025,1.05071407472115,1.07458174940151
22.8,1.00548222984564,1.05077634731448,1.07988958006309
22.82,1.00567875670122,1.05089424324451,1.08376070700785
22.84,1.00574654426264,1.05115040452385,1.08480232230727
22.86,1.00584558615022,1.0513712683702,1.08563488350897
22.88,1.00596949785392,1.05196098265225,1.08653581536139
22.9,1.00606784986664,1.05165597098889,1.08812714996575
22.92,1.00619329860939,1.05032193163852,1.09040965844521
22.94,1.0065357529557,1.04916053434558,1.09278677549024
22.96,1.00690098520072,1.04804929540765,1.09489971778149
22.98,1.00690414349352,1.04727074655999,1.09740149618159
23,1.00661807574134,1.04622701944427,1.10051135880179
23.02,1.00628785301148,1.0450654830751,1.10352440445132
23.04,1.00600984459517,1.04290018057787,1.10591391024796
23.06,1.00553772312163,1.04082749563749,1.10825534930651
23.08,1.00504142504259,1.03948354736749,1.11055757299802
23.1,1.00475730428094,1.0378241565197,1.11334199226069
23.12,1.00430608194028,1.03677747796036,1.11577516531771
23.14,1.00388833747887,1.03563026291457,1.1185777484565
23.16,1.00336659743213,1.03517630233567,1.12091223820179
23.18,1.00279324372879,1.03509705354075,1.12247182642688
23.2,1.00217373598544,1.03487575442434,1.12455146204059
23.22,1.00144652560345,1.0345566498252,1.12663511778958
23.24,1.00063588785309,1.03435398402652,1.12904635962119
23.26,0.999858627894647,1.03441080444469,1.13188880382731
23.28,0.999129624936744,1.03419555446325,1.13429271472682
23.3,0.998424163510485,1.03401716131262,1.13609391246869
23.32,0.997675216877086,1.03395292014481,1.13710680725043
23.34,0.997133552622552,1.03436759895479,1.13682623243241
23.36,0.996522253023596,1.03503114381144,1.13694643893311
23.38,0.996012564113803,1.03465220397692,1.13754997503341
23.4,0.995630401474903,1.0333567382653,1.13790215337576
23.42,0.995110789296644,1.03181264384044,1.13729562417507
23.44,0.994566831715898,1.03023536398851,1.13724780738263
23.46,0.993959416463331,1.02861388435863,1.13756923887276
23.48,0.993518246493402,1.02698334605285,1.13723745831992
23.5,0.993237346873438,1.02539297953734,1.13671873105837
23.52,0.993187184536187,1.02359652990817,1.13541171931629
23.54,0.993250876984471,1.02131049146699,1.1347659039693
23.56,0.993498246376653,1.01907408930046,1.13326004740458
23.58,0.993896142041873,1.01665967839264,1.13110348884397
23.6,0.994108641793066,1.01414368167863,1.12861566385247
23.62,0.994347406930242,1.01200758073016,1.12559091207553
23.64,0.994566794655987,1.01001365206899,1.12113877027203
23.66,0.994810011436485,1.00810200585456,1.11706574991868
23.68,0.995129110843382,1.00608034388912,1.11303889262387
23.7,0.995561490006829,1.00339528154753,1.10795174216549
23.72,0.996012536724231,1.00014680114215,1.10198401908634
23.74,0.996498627841503,0.996071761127602,1.09583000982825
23.76,0.997021645297011,0.991898771058692,1.09010050142839
23.78,0.997340867842648,0.987761569965614,1.08470857894118
23.8,0.997492682088205,0.983314685818043,1.08064463728306
23.82,0.997483183928423,0.978324719213874,1.07629811409208
23.84,0.997379821627714,0.974377015076273,1.07121604587583
23.86,0.997383652524353,0.970767551623316,1.06668994895734
23.88,0.997429008282466,0.967138434712753,1.06290160353118
23.9,0.9973156358365,0.963494492664963,1.05929745214641
23.92,0.99719710637267,0.960176054644369,1.05544558338193
23.94,0.997234620041412,0.957421859986805,1.05215124407685
23.96,0.997326673304788,0.954656646409213,1.04869703873499
23.98,0.997267660769968,0.951870650371769,1.04480379596236
24,0.997213528755151,0.94890796730176,1.03961555568802
24.02,0.997259404103835,0.946101751901657,1.03456202403998
24.04,0.997266125827864,0.944064276056875,1.02987368776783
24.06,0.997307854126739,0.942560636745828,1.02423807663806
24.08,0.997334320296845,0.940902853510152,1.01977179563441
24.1,0.997301524607799,0.939628215811518,1.01640644025077
24.12,0.997232780888088,0.938357796226591,1.01220793092541
24.14,0.997107717495764,0.936766185435306,1.00847773056965
24.16,0.996820583069133,0.934819190130171,1.00556379258888
24.18,0.996458507850485,0.932881769811562,1.00118780918219
24.2,0.99621537415181,0.930957592456935,0.996342692021428
24.22,0.995885123333195,0.929084102637526,0.991365980626268
24.24,0.995728385436865,0.926879277672127,0.985870862945459
24.26,0.99570611257797,0.92424465189641,0.97824235316068
24.28,0.995828383557869,0.921723227972063,0.970323021214881
24.3,0.995833660820807,0.919649067519858,0.962224034367798
24.32,0.995782809537052,0.917794369718418,0.953852127366874
24.34,0.995815747289924,0.916515550954347,0.945290642610951
24.36,0.996043016368244,0.91551198572337,0.937061731750426
24.38,0.996456913680281,0.913663630947683,0.928777806527316
24.4,0.996988721440657,0.912273734340341,0.921600350716259
24.42,0.997570849020503,0.911580340129583,0.914355670881617
24.44,0.998366340222015,0.9114776573834,0.907839618327501
24.46,0.999239208820994,0.912718412081938,0.902158097573966
24.48,1.00012482821583,0.914494068184193,0.896045145524174
24.5,1.00096289613636,0.916420172007689,0.889427339303961
24.52,1.00165253229783,0.918870359832679,0.883608695796629
24.54,1.00230920421322,0.921198186565353,0.878058333712415
24.56,1.00276790816921,0.922840121045056,0.871498096847897
24.58,1.00318252083142,0.924634633081932,0.863486006527792
24.6,1.00337840056003,0.926664882020583,0.855564381190955
24.62,1.00344538253815,0.928904771158011,0.846930321060808
24.64,1.00347929409182,0.932382624723413,0.838147671638924
24.66,1.00382602375508,0.935936642630132,0.82915621209819
24.68,1.00412435288389,0.93913036394888,0.819791730375637
24.7,1.004462152879,0.941662025734683,0.810971941082219
24.72,1.00490837660375,0.944352895439234,0.801651870359299
24.74,1.00535368412117,0.947064951940751,0.791534841336954
24.76,1.00561574721482,0.949598615438291,0.782185748250569
24.78,1.00573195831492,0.951962877102348,0.7741542733594
24.8,1.00585521300651,0.953919156001003,0.766691496994169
24.82,1.00596695473842,0.956238473624241,0.760042908677854
24.84,1.00621447570741,0.958310558313174,0.753723586407647
24.86,1.00669438254799,0.960549113514637,0.747118957910207
24.88,1.00720311865894,0.962848855640477,0.741369291974803
24.9,1.00780953807438,0.965670160315272,0.735860366157626
24.92,1.00865047379143,0.96827745415296,0.729667370502449
24.94,1.00931772139294,0.970130644321881,0.724730534567752
24.96,1.00992352077636,0.97186573077499,0.719306648661357
24.98,1.01053700966692,0.974087501282809,0.712414961146171
25,1.01122052541892,0.976299303521544,0.705631947711317
25.02,1.01162078830605,0.977139476794856,0.696051725001022
25.04,1.01111138384008,0.97457024007027,0.682064680270701
25.06,1.00995958203462,0.969408446384211,0.663446713413455
25.08,1.00814821422209,0.961637764535594,0.64118804516808
25.1,1.00546642975488,0.951100958529346,0.614633805298437
25.12,1.00212583463889,0.937665842616182,0.585006786686667
25.14,0.998211652442917,0.921760079881501,0.551308270869699
25.16,0.993710847318928,0.903441563837334,0.513540769309033
25.18,0.988376586012086,0.883103118209865,0.471454520650748
25.2,0.982625167200017,0.860200906494748,0.426322644649899
25.22,0.976461690604716,0.834873935521092,0.37690493112061
25.24,0.969629185184405,0.807557607409982,0.323428078693021
25.26,0.962455926193203,0.779393910475045,0.266323480687201
25.28,0.954753341642331,0.749121317297584,0.206186061749429
25.3,0.946345650139767,0.717562122289297,0.145365701444611
25.32,0.937602963749599,0.684694818003595,0.0832516354106294
25.34,0.928442087482119,0.650681983377504,0.0190234870963352
25.36,0.918954641117635,0.614710137707649,-0.0464931582322272
25.38,0.908919890845724,0.577270067099956,-0.112837377261484
25.4,0.898421565013876,0.538857101733832,-0.180882886024252
25.42,0.887761573540254,0.499319473580542,-0.251961785120638
25.44,0.876911364758511,0.458261987754232,-0.322997929111881
25.46,0.865791884610449,0.416387918963963,-0.396389989099658
25.48,0.854435897697779,0.375013806661737,-0.471707816835329
25.5,0.842864620442587,0.33346369318664,-0.547435707194423
25.52,0.831087386940202,0.291565352440432,-0.623521170767733
25.54,0.819012095810816,0.250170808581123,-0.699573903838357
25.56,0.806580078336333,0.209303489513413,-0.775746062016622
25.58,0.793883568321799,0.1685768589085,-0.852392596502655
25.6,0.780923528448715,0.127851096043797,-0.928426282284812
25.62,0.767916607082435,0.0871320638181366,-1.00252277310537
25.64,0.754699517342327,0.0460819126997563,-1.0758747456526
25.66,0.741254407734942,0.00516095739466383,-1.14821917841039
25.68,0.727601280610468,-0.0352779807079,-1.21982514832585
25.7,0.713947159962487,-0.0753988533250062,-1.29032334436717
25.72,0.700226644078693,-0.115964576926843,-1.35901587724389
25.74,0.686480352171845,-0.157082371712434,-1.42522499057965
25.76,0.672801367142245,-0.198664270248963,-1.49029029063961
25.78,0.659247047574976,-0.239748913516778,-1.55279652557059
25.8,0.645687393432314,-0.279951453884272,-1.61193076014371
25.82,0.632222835400506,-0.318708413883196,-1.66864698296013
25.84,0.61891030129863,-0.357244066069549,-1.72232768503533
25.86,0.605675332640379,-0.395311030027767,-1.77369660081314
25.88,0.592113204919008,-0.433424611950351,-1.82184178061526
25.9,0.578563315931867,-0.471201154508349,-1.86856931399333
25.92,0.565143001975975,-0.509101697241284,-1.91338872970401
25.94,0.551647843875717,-0.547545019634252,-1.95638089866921
25.96,0.538029306604585,-0.586412256231333,-1.99491329897616
25.98,0.524404759672489,-0.625081473794592,-2.03059297913015
26,0.510655393762282,-0.662204332306893,-2.06362338327702
26.02,0.496949763628292,-0.698358189387674,-2.09349701707685
26.04,0.483488117484044,-0.733626608420644,-2.12080651580605
26.06,0.470132482128769,-0.768913863632806,-2.14403969426607
26.08,0.456843774288897,-0.803962439171594,-2.16399060868682
26.1,0.443728257496269,-0.838818649206762,-2.1813502533319
26.12,0.430998210091326,-0.873450731566753,-2.19490501422279
26.14,0.418189172389361,-0.90763778012153,-2.20598856128337
26.16,0.405390940448908,-0.940896002986168,-2.21521640234634
26.18,0.392832600393139,-0.972281259772378,-2.2210512586453
26.2,0.380343114544586,-1.00207589683369,-2.2245804044533
26.22,0.367954515095785,-1.03067276049085,-2.22425442813357
26.24,0.355729874852767,-1.05823715822693,-2.22008514542235
26.26,0.343421035483485,-1.08556388237884,-2.21245698948303
26.28,0.330888390319615,-1.11181225352184,-2.20128553380887
26.3,0.318225839463696,-1.13694477770921,-2.18765655121725
26.32,0.305463188175347,-1.16152247583769,-2.17202962073133
26.34,0.292866378581531,-1.18495709196654,-2.15239309781337
26.36,0.280322179475199,-1.20732712326345,-2.12884933833637
26.38,0.267949386884977,-1.22814118766999,-2.10236287881444
26.4,0.255633468773744,-1.24816581754471,-2.07484147755111
26.42,0.243422262045767,-1.26710166135162,-2.04608025378135
26.44,0.231152443058865,-1.28368378221172,-2.01468723589475
26.46,0.218970254735043,-1.29893385364455,-1.98045014526137
26.48,0.206966207691856,-1.31256351031151,-1.9445034022644
26.5,0.195151565435525,-1.32488188289362,-1.90706834519793
26.52,0.183510457858835,-1.33656786585072,-1.86798569166538
26.54,0.172095886699152,-1.34811250001598,-1.82630457535113
26.56,0.160814640787884,-1.35900854320808,-1.78250552911821
26.58,0.149865752224747,-1.36818400069741,-1.73720982448912
26.6,0.139021334785399,-1.37644968648159,-1.69062842256495
26.62,0.128227171988795,-1.38441757672282,-1.64235731117731
26.64,0.117433499412349,-1.3916216909648,-1.59391458822323
26.66,0.106926029287078,-1.39838883491044,-1.54583714650561
26.68,0.0962242128830172,-1.40481118717623,-1.49765617183992
26.7,0.0857322079629825,-1.41032701188181,-1.44917866984089
26.72,0.0753287940638095,-1.41512059139186,-1.40135522706469
26.74,0.0649636718666763,-1.41930386573829,-1.35384691731494
26.76,0.0546825841215628,-1.42249279223931,-1.30659296981873
26.78,0.0444497555736614,-1.42532773511087,-1.25841807648338
26.8,0.0341851809471408,-1.4277407796711,-1.20854329787873
26.82,0.0238670686763898,-1.42988295832837,-1.15882290749916
26.84,0.0135211769664451,-1.43165344999531,-1.10907538028053
26.86,0.00323080586883005,-1.43200967991982,-1.05987045230759
26.88,-0.00697883615985774,-1.43122091425936,-1.011221264899
26.9,-0.017198066730698,-1.4293919312214,-0.963059708470327
26.92,-0.0274651543150505,-1.42667479342133,-0.914989450313003
26.94,-0.03764043247693,-1.42311887048528,-0.868197718269186
26.96,-0.0477594364332394,-1.41940990359038,-0.822457685889526
26.98,-0.0578730874301352,-1.41551173260778,-0.778226285408869
27,-0.0678206574413253,-1.41152742348262,-0.735194590132676
27.02,-0.0775320822979162,-1.4070312544029,-0.693518601027687
27.04,-0.0871618762836982,-1.40135195528648,-0.653505842415204
27.06,-0.0964613536860515,-1.39426620192978,-0.61601578808477
27.08,-0.105444682363032,-1.38696209735415,-0.579714407529937
27.1,-0.114373886987925,-1.37943643462758,-0.545028138265859
27.12,-0.123362866260678,-1.37148663831309,-0.512575123426671
27.14,-0.13246448357644,-1.36306268521706,-0.482495991408058
27.16,-0.141532895529046,-1.35352340710266,-0.453533860940423
27.18,-0.150642998215719,-1.34296980257113,-0.425619564088382
27.2,-0.159855802142614,-1.33156558763656,-0.399016026105461
27.22,-0.16908293663938,-1.32096239098544,-0.374705117041552
27.24,-0.17836632393318,-1.31028672626134,-0.351855269682291
27.26,-0.187455635010235,-1.30066138142202,-0.331596131106666
27.28,-0.196593668496759,-1.29106870453668,-0.312681764913768
27.3,-0.205553321443749,-1.2817855541664,-0.295729970659399
27.32,-0.214332859746784,-1.27308941658795,-0.281397660770599
27.34,-0.2231199473631,-1.26470031219204,-0.270958748512167
27.36,-0.231901848839464,-1.25701203409206,-0.264269975096397
27.38,-0.24060889646647,-1.248398870347,-0.258928709114109
27.4,-0.249485508984955,-1.23946425106107,-0.255621799097663
27.42,-0.257919940342545,-1.23105736768735,-0.254090765911862
27.44,-0.266212971829749,-1.22311139477866,-0.253112312482276
27.46,-0.27466097694927,-1.2148374674946,-0.252808941126378
27.48,-0.283239473404184,-1.20651416736585,-0.253963216469315
27.5,-0.291704379941305,-1.19887206191671,-0.256942178189394
27.52,-0.300131131809885,-1.19132363809798,-0.261664528055031
27.54,-0.308418310744873,-1.18221826457925,-0.266974652726894
27.56,-0.316824059721839,-1.17327763238934,-0.273143152698044
27.58,-0.325154524356521,-1.16486478682563,-0.279611372127564
27.6,-0.333236121650615,-1.15597074195895,-0.287966746094882
27.62,-0.341057759551125,-1.14647982971983,-0.298006337356841
27.64,-0.34864812213761,-1.13674289050045,-0.31014784693688
27.66,-0.355956291996144,-1.12698787291417,-0.324362170376809
27.68,-0.363228201853155,-1.11770748835538,-0.339541721619318
27.7,-0.37054454355013,-1.10926550770741,-0.354983959063015
27.72,-0.377787268622495,-1.10079251128816,-0.372682258721071
27.74,-0.384757585649027,-1.09226789525312,-0.392162204702402
27.76,-0.391918929261184,-1.08412198557837,-0.412363276572365
27.78,-0.39901781155141,-1.07620278738231,-0.434395385030142
27.8,-0.406007449549351,-1.06780801772812,-0.458144001764695
27.82,-0.412959449038877,-1.05862447809451,-0.482778475868338
27.84,-0.419990380517359,-1.04989945931917,-0.507933226900194
27.86,-0.426863102705489,-1.04193998591314,-0.533371211995285
27.88,-0.433815486467174,-1.03428282558564,-0.560012956834843
27.9,-0.440661869138553,-1.0262962047696,-0.587478226467823
27.92,-0.447474095334207,-1.01884785524746,-0.614081076134291
27.94,-0.454010001358487,-1.01150202195505,-0.640951796650467
27.96,-0.46016636503398,-1.00409478696245,-0.669593073004929
27.98,-0.466083933152338,-0.996468552275832,-0.697420708486848
28,-0.472041971146393,-0.988384339855696,-0.725312541578105
28.02,-0.4779582398446,-0.980091396047888,-0.755108426917874
28.04,-0.483847542065789,-0.971863206259661,-0.786428477601866
28.06,-0.489780410695562,-0.96393037184556,-0.81785630785111
28.08,-0.49575838902523,-0.955865642681953,-0.848341373744834
28.1,-0.501550664260351,-0.948105552809727,-0.878778785984125
28.12,-0.507347483336845,-0.940596093158186,-0.90778207740108
28.14,-0.512908005082127,-0.932639293194452,-0.935583724867635
28.16,-0.518281260252198,-0.92490241934863,-0.964377983487014
28.18,-0.523669561642915,-0.917390193752137,-0.99322004708775
28.2,-0.528843880545997,-0.910637866423005,-1.01958180860758
28.22,-0.53397167415327,-0.90391714750997,-1.04718114732102
28.24,-0.538890167598485,-0.897007360322983,-1.07449980411039
28.26,-0.543908201021613,-0.890441631569515,-1.10109335899328
28.28,-0.548860127530675,-0.884997162995908,-1.12629348735621
28.3,-0.55352759207374,-0.880564087893577,-1.15051667607387
28.32,-0.558252965887408,-0.875539044494219,-1.17296763178151
28.34,-0.563286671876006,-0.870544697750868,-1.19435920248326
28.36,-0.568216593146295,-0.86616093534064,-1.2145536765867
28.38,-0.573149374106088,-0.861938258173445,-1.23344704801271
28.4,-0.578165390830763,-0.857679053519944,-1.25085826411278
28.42,-0.58328549769564,-0.853127551628965,-1.26744392174072
28.44,-0.588233136774295,-0.849244034229543,-1.28355153205704
28.46,-0.593036978004935,-0.845620622858514,-1.29830195067586
28.48,-0.597788784257255,-0.842634056817543,-1.3106568728264
28.5,-0.602407022000483,-0.840028608906099,-1.32135688341991
28.52,-0.606924921267651,-0.837850606086383,-1.33061443748346
28.54,-0.611484399233113,-0.836514243456816,-1.3373929179429
28.56,-0.61612494155359,-0.835907320436547,-1.34233809586918
28.58,-0.620709273363293,-0.835192952808554,-1.34624203594051
28.6,-0.625091904061062,-0.835073488552688,-1.34777878933712
28.62,-0.629215043794823,-0.835386439939953,-1.3488726639449
28.64,-0.633418235238812,-0.836535066184932,-1.34867892266947
28.66,-0.637763381250339,-0.837721325363757,-1.34658406779941
28.68,-0.642265701980055,-0.839402190023063,-1.34224748666818
28.7,-0.647017601827947,-0.841464629945102,-1.33663258131971
28.72,-0.651769545351961,-0.843912583281245,-1.33040157536709
28.74,-0.656526258698705,-0.846887221764499,-1.32329416063784
28.76,-0.661183360702853,-0.850162665808399,-1.31534303224408
28.78,-0.665740421415321,-0.853615220215726,-1.30749820883859
28.8,-0.670217131380809,-0.857672526706803,-1.29930745348345
28.82,-0.674430550602194,-0.862323996066799,-1.29030357575906
28.84,-0.678749806674047,-0.867779848090206,-1.27968413233949
28.86,-0.683205801936928,-0.873755350553605,-1.2669588938819
28.88,-0.687644880832635,-0.880089538667167,-1.25549661893331
28.9,-0.691897886793605,-0.8868459051178,-1.24275936748225
28.92,-0.696225980426098,-0.893762241090571,-1.23027545008253
28.94,-0.700361965418045,-0.901417404790677,-1.21756590628517
28.96,-0.704265991861991,-0.908724565298942,-1.20577350045588
28.98,-0.707974968164945,-0.915750933601903,-1.1948715161536
29,-0.711536112363712,-0.922530300269559,-1.18375195136254
29.02,-0.714987529666729,-0.929236717579396,-1.17341993099375
29.04,-0.718340206268735,-0.936531072175405,-1.1631157598191
29.06,-0.721596266159687,-0.943416754289477,-1.15340388647938
29.08,-0.724640065439451,-0.950879149431108,-1.14378199188321
29.1,-0.727662468808315,-0.958619099103355,-1.13423434379077
29.12,-0.730909917568723,-0.965906282035631,-1.12342418335821
29.14,-0.734076913526978,-0.972525345882316,-1.11261013996846
29.16,-0.737069332569395,-0.977826475209855,-1.10255425555129
29.18,-0.740050982009188,-0.982328464923872,-1.09279617212934
29.2,-0.74311677979364,-0.987122374885718,-1.08161797873246
29.22,-0.746101279878056,-0.991807002328508,-1.07016046390388
29.24,-0.749197435866919,-0.997217993308685,-1.05896193658903
29.26,-0.752331845597168,-1.00231888488676,-1.04816063606875
29.28,-0.755389795535792,-1.00765542937482,-1.03884622217455
29.3,-0.758433593665129,-1.01237463842958,-1.03116453284545
29.32,-0.761383704481818,-1.01664144928084,-1.02427669506217
29.34,-0.764284017043828,-1.02046313023888,-1.01755490570371
29.36,-0.766989228930021,-1.02445513884848,-1.01120662499567
29.38,-0.769464197853293,-1.02841757461449,-1.00424933603469
29.4,-0.771544616866995,-1.03204138192223,-0.997713484467658
29.42,-0.773568097350794,-1.03454830904257,-0.99132262784816
29.44,-0.775585616694556,-1.03621658299769,-0.985676041915571
29.46,-0.777603365046356,-1.03824560555466,-0.980882052751802
29.48,-0.77958671093262,-1.04019486458397,-0.975981812748737
29.5,-0.78170972071503,-1.04229746575334,-0.970949000142552
29.52,-0.783897650734487,-1.04393121387698,-0.964784331017229
29.54,-0.786110337097405,-1.04487323663382,-0.957825897363257
29.56,-0.788728633958856,-1.04631103629528,-0.95172700557397
29.58,-0.791516077891876,-1.0478947842989,-0.946204752532865
29.6,-0.794117792222615,-1.04889834743004,-0.941827086949516
29.62,-0.796596250656169,-1.04980870437905,-0.937612249562761
29.64,-0.799049464188683,-1.05091411547815,-0.933884987955519
29.66,-0.801466798539891,-1.05182348302327,-0.930336205723602
29.68,-0.803697652621918,-1.05268495668244,-0.926932000553223
29.7,-0.805810170494946,-1.05362348270101,-0.923263475763399
29.72,-0.808033658037249,-1.05472127538602,-0.919959542886123
29.74,-0.810144079029116,-1.05582863139977,-0.917426546562792
29.76,-0.812316479638237,-1.05725571238392,-0.914898574823655
29.78,-0.814521959940183,-1.05844101743692,-0.91187749339009
29.8,-0.816681254246694,-1.05964818624119,-0.908184641987383
29.82,-0.818856952550208,-1.06068104203629,-0.903368647425465
29.84,-0.820999711808271,-1.06109133294964,-0.899444727726325
29.86,-0.823307118012351,-1.06190087720749,-0.896342756793988
29.88,-0.82585197394941,-1.06356954633941,-0.892204692164675
29.9,-0.828508472897048,-1.06446162053209,-0.887764594589589
29.92,-0.831069478394116,-1.06449429654514,-0.882617049776743
29.94,-0.833498763494829,-1.0645547113036,-0.877196470701318
29.96,-0.835888397834788,-1.06485290518891,-0.872418011158239
29.98,-0.838290922813525,-1.06482481627847,-0.868175727706586
30,-0.840794713426152,-1.06484175315634,-0.864464655882926
30.02,-0.84322272492331,-1.06448148070097,-0.861118087059515
30.04,-0.845655145573587,-1.06379106449261,-0.858556858688868
30.06,-0.847925677041026,-1.06224724190312,-0.856131189531818
30.08,-0.850072358327577,-1.06046173176978,-0.854065816618572
30.1,-0.852209393818793,-1.0578519844213,-0.851598991150202
30.12,-0.854081974075673,-1.05476149310313,-0.849038616836968
30.14,-0.855706331097634,-1.0510693645086,-0.847323907790782
30.16,-0.857086285604442,-1.0472971160918,-0.844503121112169
30.18,-0.858351267621536,-1.0437958155707,-0.841870195253168
30.2,-0.859916658953991,-1.04105155342143,-0.838716541614659
30.22,-0.861643118496727,-1.03876336068061,-0.835362089969053
30.24,-0.863345000181061,-1.03723420005013,-0.831128786491348
30.26,-0.865129147563063,-1.03624657173194,-0.827437249304651
30.28,-0.867094695819468,-1.03520367882568,-0.823647965002635
30.3,-0.869131702961405,-1.0345503671541,-0.821107460741124
30.32,-0.870996206262066,-1.03384175104748,-0.819717691740356
30.34,-0.872878255802628,-1.03325684905052,-0.819060079793928
30.36,-0.874987116171776,-1.03281533179871,-0.818703101599669
30.38,-0.877044798096373,-1.03277614377477,-0.818804981381745
30.4,-0.879027841647921,-1.03258598239985,-0.81917009972561
30.42,-0.880889700123209,-1.03270885084982,-0.819468196368534
30.44,-0.882675864666268,-1.03307810244014,-0.821314687843676
30.46,-0.884261850105521,-1.03341796121324,-0.82450837351003
30.48,-0.885651140058081,-1.03365502601152,-0.827728875924781
30.5,-0.886858460841974,-1.03445335232987,-0.830352526578203
30.52,-0.888087254766955,-1.03519285931727,-0.831921613983486
30.54,-0.889179222615785,-1.03563782279598,-0.83480078640604
30.56,-0.8903261891901,-1.03598878418778,-0.839280565619535
30.58,-0.891454739751,-1.03671684391439,-0.844159445648981
30.6,-0.892606285975286,-1.03821956567157,-0.848583072154919
30.62,-0.893706871576596,-1.03996810434129,-0.852874640396751
30.64,-0.894747781054091,-1.04165496378288,-0.857349407633404
30.66,-0.895590554089785,-1.04327709647442,-0.861905112345554
30.68,-0.896504332211863,-1.04564978907444,-0.866806792290992
30.7,-0.897476477804626,-1.04849690398376,-0.871311051487522
30.72,-0.898256857370872,-1.05140475299468,-0.877066293419791
30.74,-0.899012882734486,-1.0536859153869,-0.884837514349659
30.76,-0.899979668380561,-1.05487886904359,-0.893359265421035
30.78,-0.900886187798674,-1.05583982674174,-0.902763842468294
30.8,-0.901899388975222,-1.05647643484509,-0.912695562757207
30.82,-0.902998515237529,-1.05701566107923,-0.922186494508549
30.84,-0.904065149872892,-1.05703659738817,-0.930810082360151
30.86,-0.905051865146867,-1.05622757741155,-0.938831396980766
30.88,-0.906093342707836,-1.05466522437756,-0.947248052352941
30.9,-0.907298009417641,-1.0536613640968,-0.954681633849162
30.92,-0.908523380216666,-1.05303374999987,-0.96324972563002
30.94,-0.909710785487122,-1.05244988876799,-0.972253129839034
30.96,-0.910855650760453,-1.05275937684941,-0.981873995784268
30.98,-0.912068559927,-1.05415469662071,-0.99238270943438
31,-0.913412136965287,-1.0565504646241,-1.00321419166358
31.02,-0.914837765838923,-1.05927623781975,-1.01437438259031
31.04,-0.916554899463328,-1.0623466835697,-1.02449348776093
31.06,-0.918329389981044,-1.06517562317261,-1.03437031335368
31.08,-0.919990446514551,-1.06830790486112,-1.04421032006871
31.1,-0.921784525896148,-1.07105431663673,-1.05517524810128
31.12,-0.923491506595047,-1.07290078960148,-1.06546888922931
31.14,-0.925144773796973,-1.07455373599763,-1.07484338696935
31.16,-0.926816020173195,-1.07702289377686,-1.08225623483285
31.18,-0.928644175101996,-1.07994684315183,-1.08981422728497
31.2,-0.930578475238853,-1.08264453266568,-1.09741650581188
31.22,-0.932353038034038,-1.08581955440211,-1.10542681420283
31.24,-0.934000245498835,-1.08961643120241,-1.11387765916002
31.26,-0.935623402951081,-1.09246080492475,-1.12211836787952
31.28,-0.937322055964862,-1.09552489817419,-1.13117865747682
31.3,-0.938990740174719,-1.09814991031167,-1.13882878428287
31.32,-0.940808137125967,-1.1001920681434,-1.14554734742144
31.34,-0.94282609999804,-1.10139679540969,-1.15154519310271
31.36,-0.945085417567789,-1.10135820721431,-1.1569805120475
31.38,-0.94743765335065,-1.10058177095696,-1.16207821855804
31.4,-0.949715717801681,-1.09926760693773,-1.16642561566447
31.42,-0.951934980752881,-1.09803446333243,-1.16973833561915
31.44,-0.954062638852258,-1.09673727334932,-1.17216232400282
31.46,-0.956119047658547,-1.09529738148701,-1.17366795401943
31.48,-0.958075689806937,-1.09400908481442,-1.17438934606701
31.5,-0.959951519160433,-1.09278946348002,-1.17582196191927
31.52,-0.961724336597595,-1.09061428911972,-1.17664628083183
31.54,-0.963520943929929,-1.08793795117122,-1.17796377212085
31.56,-0.965310361561071,-1.08471677101447,-1.17948718619647
31.58,-0.967073692637714,-1.08107824287054,-1.18022900422741
31.6,-0.968699949164454,-1.07738841330738,-1.18086798372866
31.62,-0.970288254937221,-1.07316930819052,-1.18067342786003
31.64,-0.971903811571721,-1.06888757324478,-1.17941911778597
31.66,-0.973731093999153,-1.06431910118973,-1.17729748279486
31.68,-0.975615661853201,-1.06049031710832,-1.17462311631329
31.7,-0.977414404780421,-1.05656795535309,-1.17065199472631
31.72,-0.979012459180241,-1.05198324972535,-1.16667076532085
31.74,-0.980538294591219,-1.04718982825739,-1.16148191817861
31.76,-0.981889530743105,-1.04233304937496,-1.15501167799914
31.78,-0.983183497905156,-1.03741651226413,-1.14809286310444
31.8,-0.984316583901483,-1.03273775282633,-1.14161989576373
31.82,-0.985378928880048,-1.02814291993624,-1.13527682873308
31.84,-0.986460864821882,-1.0239957470924,-1.12924856853394
31.86,-0.987379695224704,-1.01995993048585,-1.12340273993556
31.88,-0.988309849070275,-1.016556559896,-1.11700415499047
31.9,-0.989476667668953,-1.01399146647196,-1.11070512994915
31.92,-0.990711404969754,-1.01144760524398,-1.10500016041684
31.94,-0.991930702075271,-1.00868551860484,-1.09878669453575
31.96,-0.992854374507074,-1.00569988542774,-1.09134141104286
31.98,-0.9936930827562,-1.00322106461219,-1.08410869188285
32,-0.994552449979825,-1.00107239834928,-1.07764953568246
32.02,-0.995393100845668,-0.999389955967762,-1.0713252407565
32.04,-0.996161832303097,-0.997937897201025,-1.06471781490734
32.06,-0.996908317312337,-0.997367905309168,-1.05789084432686
32.08,-0.997416367294524,-0.996625865709454,-1.05120523847709
32.1,-0.997869184376312,-0.995726900025181,-1.04579045539603
32.12,-0.998144035378961,-0.994477744947382,-1.04087689393625
32.14,-0.998329451327458,-0.992491805959693,-1.03695923222285
32.16,-0.998558887257464,-0.989570031777784,-1.0332374474283
32.18,-0.998800912563724,-0.986930164050395,-1.03005742724717
32.2,-0.999248592855707,-0.984432241736129,-1.02674966502573
32.22,-0.999909190452445,-0.981817401797176,-1.02346112460907
32.24,-1.00057592152889,-0.979007622762363,-1.02091306976859
32.26,-1.00103367516183,-0.976876114830711,-1.01892571706026
32.28,-1.00135494658746,-0.975075831517955,-1.01577823137486
32.3,-1.00170249466716,-0.973252435556216,-1.01228788616207
32.32,-1.00204080199451,-0.971092890738359,-1.00747663437512
32.34,-1.00222316950332,-0.968822396906301,-1.00342684131107
32.36,-1.00235489318669,-0.966425017919064,-0.999763789606081
32.38,-1.00220050300802,-0.963837675064254,-0.99696492612922
32.4,-1.0021147619183,-0.961511941292772,-0.994487811974403
32.42,-1.00202114836488,-0.959565407104564,-0.990505272010892
32.44,-1.00198447761016,-0.957988116654849,-0.985537193301512
32.46,-1.0021187134783,-0.957389814316481,-0.980449950827322
32.48,-1.00231390312964,-0.957361881080756,-0.975477011175158
32.5,-1.00256938244098,-0.957764120585335,-0.969931741471524
32.52,-1.00289675249401,-0.957804835819209,-0.965435287536284
32.54,-1.00346813949847,-0.957687800789474,-0.96252079933287
32.56,-1.00391246560202,-0.957059768468287,-0.959940585814488
32.58,-1.0045298605918,-0.956989274512995,-0.956828203979461
32.6,-1.00520411396721,-0.957366739950229,-0.954243025008309
32.62,-1.00598097736985,-0.957595429819072,-0.952218789689884
32.64,-1.00678222953455,-0.957788960027206,-0.949718517591811
32.66,-1.00759567008575,-0.95830232628302,-0.948361677024274
32.68,-1.00856605458511,-0.958739388607692,-0.947741304255301
32.7,-1.00960410913535,-0.959365987244785,-0.946308889236212
32.72,-1.01065362195528,-0.960725980244005,-0.94556514776633
32.74,-1.01179453877064,-0.96187179964497,-0.945091941122866
32.76,-1.01264510384469,-0.962157564764667,-0.944653318447185
32.78,-1.01338580503495,-0.962332948299967,-0.943244981286695
32.8,-1.01428970928485,-0.962235586765797,-0.941469964766725
32.82,-1.01518091417206,-0.962655640941798,-0.941358336215375
32.84,-1.0162371118841,-0.962971284218295,-0.941928473547758
32.86,-1.01719970047424,-0.96293863220809,-0.942756238787695
32.88,-1.01810514544737,-0.96343013148894,-0.942801391565349
32.9,-1.01903187212514,-0.96385558762347,-0.942625174274668
32.92,-1.01998977845735,-0.964411384214344,-0.941418190050231
32.94,-1.02106607217356,-0.965424792289092,-0.9393986658566
32.96,-1.02229857448006,-0.966598125135426,-0.937770056327921
32.98,-1.02358049504829,-0.96658991981845,-0.937591664394275
33,-1.02476434315317,-0.966516779604736,-0.938254723821236
33.02,-1.02579116034917,-0.966566268977048,-0.940041735395318
33.04,-1.02692379016757,-0.966809600248031,-0.941817232977697
33.06,-1.02794460098376,-0.967401119630327,-0.944162904535715
33.08,-1.02883221922173,-0.967496902277155,-0.946159936543372
33.1,-1.02978355143679,-0.967265489242191,-0.946922087501153
33.12,-1.03069875050544,-0.967122776635283,-0.947248490011596
33.14,-1.03139289978591,-0.966748497304505,-0.947513614709065
33.16,-1.03204209614378,-0.966918144623778,-0.948901650482834
33.18,-1.03267219728451,-0.967203755729924,-0.95165154538657
33.2,-1.03312494532606,-0.967199105696527,-0.954369585626311
33.22,-1.0333750198865,-0.966459069798317,-0.958015001857684
33.24,-1.03366577513227,-0.965381713037452,-0.962074205531143
33.26,-1.03372929156655,-0.964873457152878,-0.967100293594129
33.28,-1.0337961422947,-0.964646157880926,-0.972494687719781
33.3,-1.03381829032381,-0.964903215195262,-0.977944735732348
33.32,-1.03380425062857,-0.965346718397769,-0.983355415080162
33.34,-1.03367255823011,-0.966055275497256,-0.989177516838603
33.36,-1.03357465974716,-0.966926486807472,-0.994272809872518
33.38,-1.03351096200848,-0.968248301367019,-0.999678880323461
33.4,-1.03331865657374,-0.969305976067474,-1.0053067690649
33.42,-1.03314267502531,-0.970916078958376,-1.01106224864691
33.44,-1.03291779541019,-0.972830547064439,-1.01654905490318
33.46,-1.03262259519688,-0.974291489444989,-1.02022629256427
33.48,-1.03233633584348,-0.975627928002998,-1.02310192755303
33.5,-1.03213478903305,-0.976877007997167,-1.02637663076444
33.52,-1.03190436357912,-0.977440773707024,-1.03032834179023
33.54,-1.0317076499558,-0.977970764251267,-1.03488700181771
33.56,-1.031405270044,-0.978500747000489,-1.0388963914064
33.58,-1.03099205766842,-0.978988588850878,-1.04301760533879
33.6,-1.03042677571877,-0.979446763441376,-1.04651934190483
33.62,-1.02984442991677,-0.980291956720233,-1.04878463396457
33.64,-1.0292036553103,-0.982330920593724,-1.04843974608999
33.66,-1.02858137417312,-0.984082968175465,-1.0470494128506
33.68,-1.02756850851699,-0.98502280181441,-1.0463674361304
33.7,-1.02630494748742,-0.985840083869462,-1.04547615686211
33.72,-1.02514475328667,-0.986879824599399,-1.04431333870271
33.74,-1.02403518236533,-0.987708274833245,-1.04146180072136
33.76,-1.02284803110501,-0.988714062632765,-1.03868906790755
33.78,-1.0216191786164,-0.988876019042022,-1.03694943926773
33.8,-1.02049277376861,-0.98839356682316,-1.03587606480793
33.82,-1.01940667448817,-0.988143820179663,-1.03361240894356
33.84,-1.01854834580598,-0.988105931520662,-1.03122701761362
33.86,-1.0175394254583,-0.988248749651726,-1.02789520408193
33.88,-1.01662733393072,-0.988067677040569,-1.02354681626641
33.9,-1.01601064125575,-0.98836998064551,-1.01892834309442
33.92,-1.01552746591779,-0.988770990575917,-1.01475156176363
33.94,-1.01523500604614,-0.989005380959923,-1.01110047917272
33.96,-1.0148707798953,-0.989010967248276,-1.00732758737843
33.98,-1.01427398872207,-0.988713083840754,-1.00305306791455
34,-1.01378011461225,-0.987880102378577,-0.998334882486963
34.02,-1.0134970126293,-0.987221184113161,-0.993098958576315
34.04,-1.01326846926343,-0.987004607616977,-0.987567913292362
34.06,-1.01312358129704,-0.986165555708927,-0.982059901982884
34.08,-1.01337957717007,-0.985255407199202,-0.977921781019188
34.1,-1.01375738062992,-0.984998880283129,-0.973047825259117
34.12,-1.01402585730411,-0.98541856929556,-0.967517297114819
34.14,-1.0144024717293,-0.985249059292991,-0.962543111810628
34.16,-1.01490577353921,-0.984527857263383,-0.957234251097809
34.18,-1.01536268243436,-0.983729526912369,-0.952288169762568
34.2,-1.01576798271045,-0.983247079530692,-0.946830912500997
34.22,-1.01615110102645,-0.983299389661274,-0.941177022283077
34.24,-1.01668633776203,-0.983321987814728,-0.936302522910727
34.26,-1.01721692467179,-0.98329771744126,-0.931426670341072
34.28,-1.01766207247525,-0.982886649291078,-0.926464922034457
34.3,-1.01792321158027,-0.982077871568131,-0.921566378560462
34.32,-1.01801965599554,-0.981361329324261,-0.917057047539078
34.34,-1.01819485857585,-0.980129642235043,-0.912912315111107
34.36,-1.01835828382189,-0.978541667943586,-0.908422759183965
34.38,-1.01842829279079,-0.977470297433314,-0.905106333116356
34.4,-1.01833262974817,-0.975623257048691,-0.901995004490025
34.42,-1.0181066483401,-0.97352825363495,-0.899021645200814
34.44,-1.01792075412582,-0.971138180103975,-0.896303758370406
34.46,-1.01791440135133,-0.968735598163652,-0.894279391125067
34.48,-1.01802119290942,-0.966918578068396,-0.891290758072044
34.5,-1.01812676350576,-0.965364961374344,-0.889186492569977
34.52,-1.01834932656515,-0.963945603620489,-0.888067876096859
34.54,-1.0185694661647,-0.962412358323999,-0.888352524626057
34.56,-1.01878583397687,-0.960741126389785,-0.888479434713971
34.58,-1.01889310442013,-0.958392446382287,-0.889617340404355
34.6,-1.01912214661046,-0.955936551644807,-0.891298282666315
34.62,-1.01933198866762,-0.953427831917529,-0.893154758322778
34.64,-1.01953528567688,-0.951165586482667,-0.896704755220634
34.66,-1.01955761976165,-0.949011830707248,-0.901741941008648
34.68,-1.01958047513879,-0.947719556492022,-0.906578165274596
34.7,-1.01983825528528,-0.945779155399724,-0.910361056342503
34.72,-1.02022629800945,-0.943822862864824,-0.914192058761321
34.74,-1.02068069904236,-0.941853653612754,-0.917569122558242
34.76,-1.02083663913596,-0.939563713260816,-0.920924522208925
34.78,-1.02074155631533,-0.937494853779668,-0.926218720941636
34.8,-1.02078837096868,-0.936178678402023,-0.932209681103029
34.82,-1.02090709032033,-0.93552200703539,-0.938300806191903
34.84,-1.02100098270359,-0.934854409942561,-0.943336788440103
34.86,-1.02128471598233,-0.93451026473585,-0.947641762234828
34.88,-1.0213260571204,-0.934471724490726,-0.951380714728461
34.9,-1.0213039617395,-0.934840831398757,-0.956906135337588
34.92,-1.02128065760134,-0.935147396216161,-0.962836129227585
34.94,-1.02134869343252,-0.935055372901001,-0.968988078516315
34.96,-1.0212162473808,-0.935598836518188,-0.975005302362752
34.98,-1.02091088416469,-0.936674424561998,-0.979989021874301
35,-1.02060064968062,-0.937172787213434,-0.984969677592583
35.02,-1.02033559115557,-0.937865472317811,-0.990495386919031
35.04,-1.02016284543401,-0.938604697893174,-0.995889328669255
35.06,-1.02001471287678,-0.939807922833338,-1.00077226267513
35.08,-1.01978691541075,-0.941536847258624,-1.0057222338855
35.1,-1.01952637731417,-0.943450172177451,-1.01114894559167
35.12,-1.01939359803238,-0.945664384229761,-1.01689068173166
35.14,-1.01910364302377,-0.947778399907665,-1.02172192992992
35.16,-1.01875564961362,-0.949250531352978,-1.02545844314264
35.18,-1.01853988588137,-0.951204465408033,-1.02814558990384
35.2,-1.01831804648375,-0.953135019321322,-1.03053217706418
35.22,-1.01832509680178,-0.954343525683832,-1.03243378094886
35.24,-1.01825413468191,-0.955937572525344,-1.03396253571702
35.26,-1.01836407647614,-0.9579043386905,-1.03493195755679
35.28,-1.01873465158045,-0.959429953508348,-1.03661733513549
35.3,-1.01923005543723,-0.960719500372998,-1.03754823194473
35.32,-1.01969415921756,-0.961962239529067,-1.03866388800173
35.34,-1.0199993681783,-0.963407879448221,-1.04023601153465
35.36,-1.02012168329664,-0.96453808001322,-1.04181721139507
35.38,-1.02010371863861,-0.966243645668287,-1.04363726753426
35.4,-1.02018751033561,-0.967981512331857,-1.04453300146671
35.42,-1.02021933318976,-0.970405574266901,-1.0439935291832
35.44,-1.02020627087227,-0.973224614591674,-1.04204065980067
35.46,-1.0200814580922,-0.976148674765302,-1.03931067744016
35.48,-1.020162870925,-0.9783866235622,-1.03634712715903
35.5,-1.02036857965229,-0.980454241126352,-1.0327448419077
35.52,-1.0204732051505,-0.982618603921594,-1.02956805901016
35.54,-1.02053311938309,-0.984933324376631,-1.02814351563369
35.56,-1.02056360923672,-0.987539460632597,-1.02700206898945
35.58,-1.02035976902329,-0.990368634772137,-1.02479034586792
35.6,-1.02024337333778,-0.992750846134691,-1.02108651818834
35.62,-1.01994714782534,-0.994756189133391,-1.01732880501929
35.64,-1.01958983556654,-0.996912973450761,-1.01347111639954
35.66,-1.01907841191587,-0.999152950980439,-1.00952114632932
35.68,-1.01862250437587,-1.0013095011031,-1.00483831346682
35.7,-1.0183018067342,-1.00404649876679,-0.9988095774581
35.72,-1.01782687069245,-1.00695532792576,-0.992547197325274
35.74,-1.01754393284583,-1.00959541846812,-0.987558719647182
35.76,-1.01745641683226,-1.01183242590635,-0.982302980278286
35.78,-1.01702481688939,-1.01320037805704,-0.977031154274608
35.8,-1.01616764169692,-1.01454061803696,-0.971651624990899
35.82,-1.01520916568195,-1.01668809637795,-0.966029727972978
35.84,-1.01432708890787,-1.01870600990412,-0.960078730234973
35.86,-1.01352101172784,-1.02076165642742,-0.954003212423363
35.88,-1.01285761462424,-1.02255403010942,-0.94917570506479
35.9,-1.01225058326616,-1.02364466860754,-0.945399838049216
35.92,-1.01166115019163,-1.02404484320235,-0.943696205419813
35.94,-1.01099359229993,-1.02449938849289,-0.942234319817471
35.96,-1.01040130756038,-1.02514980219927,-0.940927199947552
35.98,-1.00958689356572,-1.0258489280627,-0.939442769086086
36,-1.00873757586268,-1.02557185609167,-0.938596853242483
36.02,-1.00796618372392,-1.02480645673782,-0.936929940945373
36.04,-1.00704537933255,-1.02370616787594,-0.935256551488463
36.06,-1.00617019850735,-1.02228475541662,-0.932324377233732
36.08,-1.00518014987658,-1.02058270438219,-0.929635348338701
36.1,-1.00409858809978,-1.01984580856688,-0.927272740704601
36.12,-1.00296540673228,-1.01947493894478,-0.924226293519263
36.14,-1.00174754829953,-1.01898679557197,-0.921008175181073
36.16,-1.00069947875352,-1.01862073079529,-0.917186252979179
36.18,-0.999703091787538,-1.01783880384067,-0.913174899573261
36.2,-0.998920614381498,-1.01703355930403,-0.907750189468078
36.22,-0.998118775524219,-1.01620586774011,-0.902328149896117
36.24,-0.997552398514535,-1.01580018894615,-0.897326216969175
36.26,-0.997116543933299,-1.01577956765483,-0.892945294189642
36.28,-0.996928805866524,-1.01634673790746,-0.889995119942004
36.3,-0.996911718991873,-1.01701080341044,-0.887446032374602
36.32,-0.996875823650726,-1.01675625906708,-0.885957626989841
36.34,-0.996812795627339,-1.01591493229608,-0.885077597356361
36.36,-0.996716624936632,-1.01467721804683,-0.884555941871735
36.38,-0.996489183437386,-1.01265079453,-0.88451096868655
36.4,-0.996113431028083,-1.01109338015165,-0.885046222378713
36.42,-0.995766300727312,-1.00926026681592,-0.886286147522561
36.44,-0.995491628334317,-1.00732329607038,-0.888173150311067
36.46,-0.995188297331212,-1.00554216059439,-0.891042228391271
36.48,-0.994983856590312,-1.00405789906491,-0.894421112041071
36.5,-0.994722300371073,-1.00320394646796,-0.899222435207434
36.52,-0.994220469479014,-1.00347251845062,-0.904452666543415
36.54,-0.993752788720191,-1.00433593856462,-0.910222519714157
36.56,-0.993470316484563,-1.00488567950973,-0.917106966671927
36.58,-0.993194682861208,-1.00517492872774,-0.92399110078735
36.6,-0.992942038605449,-1.00582960912598,-0.930523800888203
36.62,-0.992714357919851,-1.00583649224413,-0.936452428114852
36.64,-0.992479879551355,-1.00509897835249,-0.942981226498235
36.66,-0.992030662380731,-1.00497993691328,-0.949026673428187
36.68,-0.991587411408219,-1.00458607562553,-0.954767900218125
36.7,-0.990891066039999,-1.00429425220129,-0.959901821479617
36.72,-0.989939134198111,-1.00429234817162,-0.965794593927962
36.74,-0.988691277476448,-1.00393769498721,-0.972187380601596
36.76,-0.987324782344674,-1.00393421904708,-0.976700242663408
36.78,-0.985626326633391,-1.00413617424132,-0.980702857869461
36.8,-0.983892552896604,-1.00449864704824,-0.984692470131402
36.82,-0.982229159494836,-1.00455345299979,-0.987321979578992
36.84,-0.980780398188769,-1.00386531666573,-0.98966010923704
36.86,-0.979292234271116,-1.00328708016865,-0.990415220017058
36.88,-0.977894948822483,-1.00237150278992,-0.99042103908801
36.9,-0.976683068215825,-1.00113426649381,-0.989652687415012
36.92,-0.975557050518376,-1.00052278956556,-0.98863798109468
36.94,-0.974483997666364,-1.00018620485749,-0.987501134002361
36.96,-0.973556107588512,-0.999362252581269,-0.98609297467968
36.98,-0.972805424801016,-0.998504934905177,-0.983241898578568
37,-0.972184968187415,-0.998191700513501,-0.979431054324537
37.02,-0.971952846102277,-0.997863252178159,-0.976277739034508
37.04,-0.971619847905364,-0.997943060291921,-0.973715990529269
37.06,-0.971436264045997,-0.998650329470912,-0.971524677865796
37.08,-0.971227957675662,-0.999707946390958,-0.969469149641539
37.1,-0.970850806380056,-1.00092193406677,-0.968425140176352
37.12,-0.970564625794553,-1.00145605794837,-0.969738294958541
37.14,-0.97027048014413,-1.00141009662313,-0.97244558637494
37.16,-0.969798640865154,-1.00113479061732,-0.976028157855409
37.18,-0.96938649989541,-1.00147264486955,-0.97803870869111
37.2,-0.969153826722597,-1.0019777283129,-0.980389453440463
37.22,-0.968925901219692,-1.00294937055957,-0.982991991742476
37.24,-0.968820781267766,-1.00377069003619,-0.987021218404169
37.26,-0.968633633658043,-1.00383535382574,-0.990451087014766
37.28,-0.968310792824376,-1.00350893535363,-0.993066708809684
37.3,-0.967785906416348,-1.00364234096437,-0.99542154991545
37.32,-0.967289004416191,-1.00415452773753,-0.998476203578381
37.34,-0.966761478134692,-1.0049190760938,-1.00266071682983
37.36,-0.966390417408261,-1.00548277713638,-1.00645971921122
37.38,-0.966134683877352,-1.00512601375114,-1.0100859454531
37.4,-0.966016704668722,-1.00464433739772,-1.01425070888452
37.42,-0.966017777906111,-1.00460042909025,-1.01827930826202
37.44,-0.966196447046406,-1.00511018517459,-1.02104694929715
37.46,-0.966303779764974,-1.00524857358575,-1.02387856491594
37.48,-0.966352100658003,-1.00446177309089,-1.02589108912265
37.5,-0.966253695591568,-1.00271048191788,-1.02722987426465
37.52,-0.966053691638996,-1.00100221362462,-1.02787566380714
37.54,-0.965816499045108,-0.999996787853346,-1.02893911205153
37.56,-0.965484739418609,-1.00021396425289,-1.03096514212431
37.58,-0.96507770142387,-1.00113957973076,-1.03300390799599
37.6,-0.964709474642902,-1.0020894726988,-1.0340289977485
37.62,-0.964466842922642,-1.00248349381767,-1.03605378354333
37.64,-0.964354495748026,-1.0025120775036,-1.03826512065394
37.66,-0.964579971769494,-1.0017009384476,-1.04077995998368
37.68,-0.965016419497873,-1.00067611607565,-1.04207464741265
37.7,-0.965552752329177,-0.999709242791486,-1.04310172738611
37.72,-0.966212519752055,-0.999539715086216,-1.04448164682859
37.74,-0.966850631956566,-0.999330158967912,-1.04503933317832
37.76,-0.96743087303063,-0.999435320764567,-1.04551752386824
37.78,-0.967923191790529,-0.999807698452223,-1.04658148280635
37.8,-0.968479396335372,-1.00087819334661,-1.0462049023021
37.82,-0.968928048694186,-1.00208893818026,-1.04506055133087
37.84,-0.969186328990072,-1.00299093134552,-1.04489855167467
37.86,-0.969287373055413,-1.00378310341136,-1.04566798830596
37.88,-0.969362435510094,-1.00406048161825,-1.04649147266029
37.9,-0.969325734969054,-1.00412501247954,-1.04769794138555
37.92,-0.969382676886022,-1.00416616374497,-1.04790007343037
37.94,-0.96932111027487,-1.00457459590564,-1.04776904138515
37.96,-0.969046454655802,-1.0046681186887,-1.04752436912626
37.98,-0.96881088421934,-1.00420709201281,-1.04751993627326
38,-0.9684986228859,-1.00345915972943,-1.04776564872015
38.02,-0.968212449525219,-1.00327359067757,-1.04827825056418
38.04,-0.968054208101247,-1.00382067026809,-1.04854512793783
38.06,-0.968241323335051,-1.00419930673747,-1.04922699585135
38.08,-0.968560363071063,-1.00457647872591,-1.05026170415781
38.1,-0.969000434482546,-1.0052589070065,-1.05109773935585
38.12,-0.969394883223427,-1.00639572375735,-1.05088766133237
38.14,-0.969704822404608,-1.00706794912013,-1.05108171156346
38.16,-0.970041212975836,-1.00717565660342,-1.05117190299073
38.18,-0.970354128128982,-1.00704252812596,-1.05107574271953
38.2,-0.970655662780763,-1.0064277087148,-1.05238304268158
38.22,-0.971166904490077,-1.00578548799465,-1.05384369688172
38.24,-0.971722921321112,-1.00525048092663,-1.05451676599779
38.26,-0.971936874480647,-1.00448605073308,-1.05516152769379
38.28,-0.972263349686973,-1.00355068148069,-1.05613924838976
38.3,-0.972517420519047,-1.00304622865715,-1.05706243651558
38.32,-0.972528276506256,-1.00226575545845,-1.05729345842186
38.34,-0.972592984609045,-1.00107693745979,-1.05671443288778
38.36,-0.97283579671982,-0.999578241631957,-1.05565277377925
38.38,-0.973185307848204,-0.997440848684616,-1.05517597274592
38.4,-0.973539307957424,-0.995081534027202,-1.05426586561119
38.42,-0.973861629665964,-0.994261747494322,-1.05165894900356
38.44,-0.974471858901613,-0.994224331699582,-1.04762376421831
38.46,-0.975070556752868,-0.994854421824681,-1.04410055546228
38.48,-0.975511267131089,-0.995795085975176,-1.04014489873156
38.5,-0.975975820459912,-0.996932836138558,-1.03564261212549
38.52,-0.976546660050583,-0.998592745882046,-1.03086443460822
38.54,-0.977185338623551,-1.00082643915694,-1.02467796792943
38.56,-0.977920833246341,-1.0032321106092,-1.01901235656352
38.58,-0.978673482058763,-1.00587043807848,-1.01434195157729
38.6,-0.979475307028467,-1.00880512621646,-1.00861492704421
38.62,-0.980232364378493,-1.01151835834042,-1.00261479986514
38.64,-0.98120066585278,-1.01422735177935,-0.996241847654147
38.66,-0.982281262846477,-1.01740621648385,-0.99034736658918
38.68,-0.982969793108851,-1.01974695070307,-0.985693304863089
38.7,-0.983477484601998,-1.02189624389932,-0.979997984590963
38.72,-0.984102389192691,-1.0238350981544,-0.974717122871229
38.74,-0.984684283620684,-1.02451343800828,-0.969246561887377
38.76,-0.985462271349372,-1.02422376578129,-0.964247729659543
38.78,-0.986286655712463,-1.02411692116616,-0.959647678468168
38.8,-0.986858037136974,-1.02456828993979,-0.956011783271101
38.82,-0.987295623637754,-1.02551191722363,-0.952053033926079
38.84,-0.987439601722514,-1.02581038420042,-0.947862829765377
38.86,-0.987391257840548,-1.02580137924105,-0.945520456140845
38.88,-0.987254315986373,-1.02617964740059,-0.94374670768653
38.9,-0.987225048152525,-1.02763765408445,-0.942049600981523
38.92,-0.987292489438293,-1.02978044330112,-0.940358703328591
38.94,-0.987388399649248,-1.03235231808732,-0.93860920391145
38.96,-0.987480630753102,-1.03480425506712,-0.935901569622245
38.98,-0.987506923708293,-1.03709184881424,-0.93413059601094
39,-0.987442126946018,-1.03927976329601,-0.932530743266439
39.02,-0.987297657305056,-1.04140927855733,-0.931804349372612
39.04,-0.987262866752956,-1.0433245128765,-0.930708776385651
39.06,-0.987255268441257,-1.0447819438306,-0.928153614442766
39.08,-0.987343335818137,-1.0462925962134,-0.923593691309163
39.1,-0.987406223752584,-1.0473074626841,-0.920451232030348
39.12,-0.987332862083429,-1.04794473906931,-0.917648171034092
39.14,-0.987201141897696,-1.04873812428478,-0.9146878437699
39.16,-0.987047642390104,-1.04952710299885,-0.912678734821671
39.18,-0.986803900330888,-1.04965889102887,-0.911661084091646
39.2,-0.986591476514411,-1.04991634623179,-0.910919350973561
39.22,-0.986361924507481,-1.04968748283999,-0.908812817125613
39.24,-0.986219411067169,-1.04952536373212,-0.906305080024289
39.26,-0.986152210881589,-1.04978326181168,-0.904694256161373
39.28,-0.986065776445956,-1.05104465132729,-0.902131618462854
39.3,-0.986195036956914,-1.05249268662611,-0.899178653864182
39.32,-0.986152994087557,-1.0538559296763,-0.896807900513955
39.34,-0.986166939413532,-1.05518148960661,-0.895921942475889
39.36,-0.986125072358214,-1.05684417825206,-0.895640448794903
39.38,-0.986119879261321,-1.05917962013078,-0.896271741432154
39.4,-0.986187401359386,-1.06113771630943,-0.897909958180459
39.42,-0.98631245905049,-1.06277625229625,-0.899709684521552
39.44,-0.986445248074658,-1.06373482592172,-0.900230181327646
39.46,-0.986559410012345,-1.0650801658765,-0.90154448386082
39.48,-0.986912897367469,-1.06601533335454,-0.903678480032268
39.5,-0.987197994102028,-1.06701862197187,-0.906676901244553
39.52,-0.987470997752986,-1.06825050800181,-0.91079539348501
39.54,-0.987708309177769,-1.06937913600183,-0.91591888981258
39.56,-0.987738032875429,-1.07018913851601,-0.921075173403426
39.58,-0.987793625549819,-1.07094634063798,-0.926619375116924
39.6,-0.987962391505821,-1.07197443054524,-0.932239323431459
39.62,-0.988160544557208,-1.07314096490361,-0.935848846874944
39.64,-0.988281568813283,-1.07523052935334,-0.939827029502764
39.66,-0.988396938289751,-1.07737132696351,-0.941936900218629
39.68,-0.988414078196466,-1.07917575510067,-0.941982370314084
39.7,-0.988363343266761,-1.08067573643713,-0.940946182992019
39.72,-0.988445026349418,-1.08279547262502,-0.940244736145667
39.74,-0.988506261939619,-1.08583391264769,-0.940083128468562
39.76,-0.988610058906602,-1.08871075544971,-0.940416045203183
39.78,-0.988683748451482,-1.09192386189515,-0.942507413154905
39.8,-0.988819824888282,-1.0950937015542,-0.944672210317519
39.82,-0.98890466567393,-1.09754566285061,-0.946743467363648
39.84,-0.988658956239743,-1.09965344149989,-0.948865208723824
39.86,-0.98831771701089,-1.1011338390043,-0.950143198998532
39.88,-0.988005337739671,-1.10263282243313,-0.950433912936113
39.9,-0.987841496640596,-1.10338548253195,-0.949642177665229
39.92,-0.987746485345245,-1.10435945940692,-0.946796338936449
39.94,-0.987551963911346,-1.10553845663213,-0.943965133075056
39.96,-0.987234917280484,-1.10653523318408,-0.941120830267738
39.98,-0.987024501195479,-1.10686233355925,-0.938040935279712
40,-0.986954326244905,-1.10671935418145,-0.934774457541958
40.02,-0.987039403430648,-1.10671251486202,-0.931300165194406
40.04,-0.987039055513619,-1.10642292828395,-0.927478343614431
40.06,-0.986948588956785,-1.10562151985147,-0.923614577598968
40.08,-0.986595382390791,-1.10468240281741,-0.921234874697242
40.1,-0.986037536999493,-1.10295322281245,-0.920914051958231
40.12,-0.985402155373453,-1.10133817064259,-0.922062073668354
40.14,-0.984642957234764,-1.09952047221619,-0.924803136530123
40.16,-0.983836432880234,-1.09740156898197,-0.928469492390855
40.18,-0.983109304169142,-1.09496698727149,-0.931325062201754
40.2,-0.982594907437618,-1.09315084448588,-0.934300553072665
40.22,-0.982096726107619,-1.09176630997533,-0.937084112177739
40.24,-0.98148422343791,-1.08979903044308,-0.940042153554764
40.26,-0.980728737014536,-1.08715548422441,-0.942461202919394
40.28,-0.979811068362757,-1.08441193307148,-0.945235404721696
40.3,-0.978976039240677,-1.08134700917308,-0.948464709862323
40.32,-0.978366966801847,-1.07763385918798,-0.953235440644768
40.34,-0.977794199446388,-1.07373182366796,-0.958535639326968
40.36,-0.977265698787082,-1.06990887461411,-0.963375044970745
40.38,-0.976802994164177,-1.06657655656008,-0.96898541923846
40.4,-0.976220014540376,-1.06340277289823,-0.973643475257057
40.42,-0.975573918246441,-1.06065545122471,-0.978405132986522
40.44,-0.97484821976134,-1.05718141839805,-0.983735775363457
40.46,-0.974056835490914,-1.05279046003699,-0.989733977940923
40.48,-0.973327064916139,-1.0482886658467,-0.995966646182293
40.5,-0.972491177677694,-1.04335179099638,-1.00124196579174
40.52,-0.971550142434647,-1.03861886404562,-1.00498458684653
40.54,-0.970609293203422,-1.0338219536747,-1.00853962752266
40.56,-0.969549148378952,-1.02987370055467,-1.01155214156126
40.58,-0.968635950808615,-1.02615512765733,-1.01500473353446
40.6,-0.96761729946294,-1.02246512278044,-1.01962831482701
40.62,-0.966718459472089,-1.01863308826018,-1.0242832438694
40.64,-0.965769585980253,-1.01402644711387,-1.02893224615172
40.66,-0.964873103657086,-1.0099932189113,-1.03358202979469
40.68,-0.963874270333607,-1.00601962799098,-1.03793096373976
40.7,-0.962857839671329,-1.0019042843402,-1.04188919275159
40.72,-0.96192579759966,-0.997940649904473,-1.04474509077347
40.74,-0.960866636393347,-0.994077368242669,-1.04749173781707
40.76,-0.959649887503086,-0.991303350962742,-1.04910116963187
40.78,-0.958566050413564,-0.988473311434871,-1.0506593961898
40.8,-0.957566119527592,-0.984915704607663,-1.0522539538644
40.82,-0.956773253685456,-0.980727026450032,-1.05375604071883
40.84,-0.955764496886239,-0.976278310822502,-1.05557426519066
40.86,-0.954796095531294,-0.972150735889764,-1.05719197741298
40.88,-0.953950357506936,-0.968345173663523,-1.05822143632094
40.9,-0.953101763476659,-0.964724614211148,-1.05928797574181
40.92,-0.952182798539026,-0.960935559603978,-1.05975070846528
40.94,-0.951311443527676,-0.956635468644342,-1.05903270168627
40.96,-0.950587116744664,-0.951421810080815,-1.05716980699535
40.98,-0.949839773147231,-0.946087292109336,-1.05417733810594
41,-0.949048836486249,-0.941328809206782,-1.05071960491856
41.02,-0.948253087089826,-0.93682117335085,-1.04741795145205
41.04,-0.94732177901956,-0.932629084646584,-1.04332869110353
41.06,-0.946534255230628,-0.928425494879474,-1.03888562396869
41.08,-0.945812330624592,-0.924761208819823,-1.0327098488579
41.1,-0.94541651278359,-0.921739255089822,-1.02560759803487
41.12,-0.945083185185414,-0.918236031782037,-1.01694546901892
41.14,-0.944812995051031,-0.914894796404281,-1.00837419739933
41.16,-0.944659055964307,-0.912213407355353,-1.00059578776777
41.18,-0.944632347477608,-0.910342421633455,-0.993243943337611
41.2,-0.944726214122363,-0.909545504743595,-0.985861820867024
41.22,-0.944926883799665,-0.908931499482475,-0.97866071745908
41.24,-0.945161882433626,-0.908035262338481,-0.972361133741526
41.26,-0.945441862613529,-0.906705845491459,-0.967882109481534
41.28,-0.945724379196427,-0.905069717493194,-0.963581038750988
41.3,-0.946123646933674,-0.903431887228347,-0.958905890629091
41.32,-0.946659303979069,-0.902324463955856,-0.954743469080425
41.34,-0.947194817082014,-0.9012184700993,-0.950686283446719
41.36,-0.947681120350507,-0.899829508463415,-0.944875029930317
41.38,-0.948180152734661,-0.898381169625638,-0.939389545654033
41.4,-0.948665832776015,-0.897258544327635,-0.933214096559313
41.42,-0.949133449468151,-0.896669175913341,-0.927606584664786
41.44,-0.949902182080521,-0.897013382861979,-0.921609164287604
41.46,-0.950686994764067,-0.898109406327336,-0.914304861341132
41.48,-0.951496402375925,-0.899520194160915,-0.906523685407657
41.5,-0.952347320153047,-0.901480725234164,-0.898280923721362
41.52,-0.953167299398237,-0.903478459363023,-0.891003164080228
41.54,-0.954083327677949,-0.905774944831181,-0.884220192696646
41.56,-0.954965708018466,-0.90835274691329,-0.878940405773047
41.58,-0.955968574323647,-0.911242086950534,-0.873959927894661
41.6,-0.956880929561088,-0.913559098487816,-0.868643923970634
41.62,-0.957728577756695,-0.916084470356343,-0.864141505712057
41.64,-0.958583889842823,-0.918598591318301,-0.859114322940451
41.66,-0.959400207817942,-0.920865384945235,-0.854111389746294
41.68,-0.960252119308709,-0.922864242737953,-0.848987529021775
41.7,-0.96099385989436,-0.92434488959129,-0.844046487199279
41.72,-0.961755414559477,-0.925968974700472,-0.839308010221231
41.74,-0.962434415412999,-0.927903228093394,-0.835438240199329
41.76,-0.963053753219639,-0.93043970984273,-0.833436100572619
41.78,-0.963692844361441,-0.932616287671022,-0.832427767033145
41.8,-0.964313152813281,-0.935048677549584,-0.832810548453609
41.82,-0.965006326954863,-0.937027498290089,-0.833681008466959
41.84,-0.965821825403078,-0.939198512624343,-0.834327906810978
41.86,-0.966594477602541,-0.940902951116825,-0.83585640611874
41.88,-0.967364728051508,-0.942066132525396,-0.838748178796461
41.9,-0.968018047391106,-0.943148408778527,-0.843152872103054
41.92,-0.968592020482244,-0.944381381612026,-0.847602809702633
41.94,-0.96920963782214,-0.946432974426226,-0.851305898245939
41.96,-0.969947500736368,-0.948832235645762,-0.855595701062215
41.98,-0.970877571755824,-0.951544317595172,-0.861028365538863
42,-0.971729682857561,-0.95495579553369,-0.86597601005666
42.02,-0.972703918847065,-0.958467959712162,-0.869948851774032
42.04,-0.973613245795176,-0.961376182163855,-0.873072665987152
42.06,-0.974454977873885,-0.964315995443962,-0.875850797917675
42.08,-0.975263762660884,-0.967726389080594,-0.878172936237649
42.1,-0.975878353925808,-0.971462570190831,-0.8821060272905
42.12,-0.976508574065385,-0.9751501720874,-0.886579232671159
42.14,-0.977097059774572,-0.978406119921293,-0.890822598393704
42.16,-0.977636953783313,-0.981686879462394,-0.896442732191342
42.18,-0.978222430000219,-0.984782124792577,-0.902615284433891
42.2,-0.978689725684153,-0.988191034801801,-0.909013426701434
42.22,-0.979135999628429,-0.991148277663554,-0.916722843644432
42.24,-0.979404958308817,-0.993828739888938,-0.924173828771056
42.26,-0.979806808202672,-0.995794905759047,-0.932544000282313
42.28,-0.980183764083825,-0.997225303256533,-0.941282972096559
42.3,-0.980498834730872,-0.99909154901596,-0.949231615488517
42.32,-0.980973313680048,-1.00187379475353,-0.956308927164328
42.34,-0.981676410643937,-1.00462950975323,-0.962941667878244
42.36,-0.982393939128174,-1.00739493854195,-0.970209153640504
42.38,-0.982863628345484,-1.00994912837845,-0.977632786942335
42.4,-0.983207729851718,-1.0123279736143,-0.984109988015348
42.42,-0.983528675135997,-1.01517959515513,-0.989310743766699
42.44,-0.983657219871604,-1.01811175191556,-0.993942487099879
42.46,-0.98369913164312,-1.02083442224481,-0.99951959554206
42.48,-0.983829855025592,-1.02319759845843,-1.00535391307158
42.5,-0.984182704331407,-1.02502429113855,-1.01104923186532
42.52,-0.984546832827375,-1.02687565557679,-1.01800842800902
42.54,-0.985030518112818,-1.02877220780023,-1.02479214874638
42.56,-0.985565200427411,-1.030719391217,-1.0323320515436
42.58,-0.986030592450023,-1.03316990484176,-1.0406225974536
42.6,-0.986430321834789,-1.03574283092659,-1.04923735559476
42.62,-0.986688001480508,-1.03696707956507,-1.05779738634811
42.64,-0.986867703214302,-1.03754068798992,-1.06599878756987
42.66,-0.987011922332249,-1.03775436420594,-1.07336964356047
42.68,-0.98710184731593,-1.03854585773283,-1.07936737693406
42.7,-0.98693111882576,-1.03898277405941,-1.08505047890364
42.72,-0.986812351253178,-1.03884941573345,-1.09000057394537
42.74,-0.9865847077851,-1.03835389542451,-1.09508533061079
42.76,-0.986318074881359,-1.03753553160923,-1.10030862927795
42.78,-0.986341591363004,-1.0367612078997,-1.1040320216869
42.8,-0.986435616153271,-1.03498330563196,-1.10719490940645
42.82,-0.986364032317356,-1.03321937610887,-1.11016103190505
42.84,-0.986255153659185,-1.03168557159141,-1.11249839717806
42.86,-0.986027557552849,-1.0298898708259,-1.11477925904387
42.88,-0.986007247105445,-1.02812612101455,-1.11696326447429
42.9,-0.986127440980915,-1.02656714736423,-1.11900489125736
42.92,-0.986556878934525,-1.02466806488493,-1.12144993926186
42.94,-0.987096081646377,-1.02251851392192,-1.12216560883155
42.96,-0.987701736259366,-1.02043902073409,-1.12308106769222
42.98,-0.988197422858113,-1.01843756285651,-1.12386555034741
43,-0.988637344229708,-1.01667187057457,-1.12398474830357
43.02,-0.988811119772705,-1.01525391945037,-1.12380703837324
43.04,-0.988885126822844,-1.01409542070781,-1.12414301722365
43.06,-0.988921577220072,-1.01278383930591,-1.12422721350418
43.08,-0.989086373209535,-1.012001169244,-1.12405914997523
43.1,-0.989293966983877,-1.01123646124419,-1.12447977895905
43.12,-0.989616272667089,-1.01085637193862,-1.12500367190831
43.14,-0.989919286038529,-1.01073887977243,-1.12691413000303
43.16,-0.99007302823859,-1.01015454955501,-1.12917876880724
43.18,-0.989994653124071,-1.00993826363785,-1.13111794007985
43.2,-0.989993890938482,-1.00999230848782,-1.13275741578061
43.22,-0.989978212171657,-1.01058616590448,-1.13345369707744
43.24,-0.98976040124049,-1.01227240264983,-1.13229904937588
43.26,-0.989688280694294,-1.01467493681465,-1.13009462739411
43.28,-0.989729708117083,-1.01641341110858,-1.1270460135226
43.3,-0.989667673724819,-1.01723496956675,-1.1238128207799
43.32,-0.989735171016309,-1.0174155600224,-1.11886308377257
43.34,-0.989946479347857,-1.0166569571405,-1.11391324549438
43.36,-0.990258334944753,-1.01550924336798,-1.1088640704152
43.38,-0.990615112151555,-1.01408635841879,-1.10285678836083
43.4,-0.990942041943634,-1.01248026842937,-1.09738739428413
43.42,-0.99119831566186,-1.01129245097896,-1.0914151679195
43.44,-0.991402512398801,-1.00934192765033,-1.08529387470419
43.46,-0.991738565590969,-1.00694665872761,-1.07815751289376
43.48,-0.992177827088254,-1.00475409491715,-1.07068202570611
43.5,-0.992403110950091,-1.002654025558,-1.06080583324586
43.52,-0.992413405888802,-1.00014580284675,-1.05034054279118
43.54,-0.992315225098047,-0.996856442638365,-1.04000203620864
43.56,-0.991920710522818,-0.993465945541256,-1.02928839527085
43.58,-0.991414897630535,-0.991195373932712,-1.01844470780072
43.6,-0.990893836699598,-0.988527958684311,-1.00666130316693
43.62,-0.99051423804029,-0.986272318857375,-0.99471872345529
43.64,-0.990299201575188,-0.984007335967151,-0.981900790722249
43.66,-0.990325933464307,-0.981708762763937,-0.969779785685693
43.68,-0.990267763635933,-0.979553728044885,-0.957518522153688
43.7,-0.990234520225661,-0.9773815465723,-0.946128031265265
43.72,-0.990358707131991,-0.97474885557024,-0.935226116095305
43.74,-0.9905282177683,-0.971969962163066,-0.924489941229036
43.76,-0.990495459633873,-0.969536125022336,-0.914087247762032
43.78,-0.990404836606965,-0.967263364661319,-0.905727086440108
43.8,-0.990300174398024,-0.964812717795411,-0.896887669387258
43.82,-0.990173362054834,-0.962439976499706,-0.88788245928982
43.84,-0.989975235666514,-0.959924009088797,-0.879213025980993
43.86,-0.989913018200966,-0.957145320654245,-0.869977369293872
43.88,-0.989680725065105,-0.955054696081633,-0.860431028858299
43.9,-0.989322073045129,-0.953798922603616,-0.851799932971019
43.92,-0.989126148176639,-0.953061983245156,-0.84362018035422
43.94,-0.989185563451277,-0.95229398843668,-0.835587645811451
43.96,-0.989607134981724,-0.951094607831163,-0.827818230199599
43.98,-0.990259324908205,-0.949891584562779,-0.821814753406634
44,-0.9910616078586,-0.948065647074966,-0.816585706461378
44.02,-0.991914570023263,-0.945864493567236,-0.811268225085584
44.04,-0.992605124271235,-0.943382754316741,-0.807295623093572
44.06,-0.993140443854725,-0.941445961449366,-0.803341886065949
44.08,-0.993763862263238,-0.939517778257417,-0.800092575612064
44.1,-0.994240489556942,-0.937324490066268,-0.797376408017194
44.12,-0.994721180924338,-0.935434580796647,-0.794342161273094
44.14,-0.995340695563566,-0.93419751531338,-0.791836781768144
44.16,-0.996231566021005,-0.93248721940005,-0.79035309139514
44.18,-0.997008718192933,-0.931215560932541,-0.788596630828029
44.2,-0.997752318954311,-0.930232505818728,-0.786488617398245
44.22,-0.998476812795032,-0.929637534534704,-0.786369020988282
44.24,-0.999318867418498,-0.929431593439149,-0.78728362159988
44.26,-1.00001338125823,-0.929537740505474,-0.789581869504938
44.28,-1.00066095836895,-0.930135545563198,-0.792199830300459
44.3,-1.00110655530411,-0.931043784068729,-0.79572896093567
44.32,-1.00136317877295,-0.932447172730803,-0.800549152743405
44.34,-1.00144232963631,-0.934245919502466,-0.806270065904976
44.36,-1.00171187289665,-0.935786893933899,-0.812593918631568
44.38,-1.00180919099691,-0.937166947210093,-0.81872739831656
44.4,-1.00176938432029,-0.938964672248753,-0.82596881578648
44.42,-1.00179458157909,-0.941228087311514,-0.834120537540121
44.44,-1.0015968943785,-0.943365064072735,-0.844516241252221
44.46,-1.00132104621013,-0.945088875423544,-0.855461235606536
44.48,-1.00102114789036,-0.946089512937195,-0.866368646835986
44.5,-1.00060238039071,-0.946913412758371,-0.878671574312159
44.52,-1.00024635361424,-0.947547535623517,-0.890074291676099
44.54,-0.999995092410104,-0.948436403804661,-0.900605711427518
44.56,-0.999678463895165,-0.949297616975703,-0.911177704085674
44.58,-0.999250905271188,-0.949416656827487,-0.923493929351693
44.6,-0.998971600814056,-0.948940932327501,-0.936910510522826
44.62,-0.99856143644569,-0.948835952753234,-0.950846714123629
44.64,-0.997974517430877,-0.948367174537119,-0.964849342571875
44.66,-0.997404440786659,-0.947991633785125,-0.978672224871695
44.68,-0.99674880368602,-0.948173095227391,-0.991356464702825
44.7,-0.995975557381675,-0.948701945145201,-1.00377368467823
44.72,-0.994919759819328,-0.949393855166307,-1.0159020783404
44.74,-0.993790235023671,-0.950130826566013,-1.02842060736163
44.76,-0.992593435249158,-0.951558109898955,-1.04086024968767
44.78,-0.991456618022974,-0.953255003251547,-1.05321691255062
44.8,-0.990180159198193,-0.955495423825704,-1.0653837543591
44.82,-0.988732283841803,-0.958001577089756,-1.07687244048583
44.84,-0.987383865910024,-0.96076911491037,-1.08826280988
44.86,-0.986108698735367,-0.964474889590596,-1.09890244907409
44.88,-0.985006225901752,-0.968273714212527,-1.10929088959495
44.9,-0.983990594967407,-0.972035706557154,-1.11967081998423
44.92,-0.983120571441126,-0.974851602588181,-1.1290420618771
44.94,-0.982351844427465,-0.9776987796812,-1.13701283990457
44.96,-0.981585863086694,-0.980311919390634,-1.14485773946708
44.98,-0.980968921075708,-0.982044854489837,-1.15281824924926
45,-0.980251766867027,-0.984075631814608,-1.16019751593466
45.02,-0.979501128334105,-0.986577876236293,-1.16723620633657
45.04,-0.978910601303226,-0.988836598490497,-1.17332490634943
45.06,-0.978494142341567,-0.990557108519341,-1.17787549137938
45.08,-0.978211212719418,-0.992109961472219,-1.18030259860424
45.1,-0.977657220960351,-0.992901864070794,-1.18139723024629
45.12,-0.977138667489982,-0.993402736035015,-1.18295922494229
45.14,-0.976746620784814,-0.994148566246149,-1.18513121295498
45.16,-0.976286371077597,-0.995018643592536,-1.18781509348907
45.18,-0.97555261646889,-0.995586809855431,-1.19036467404653
45.2,-0.975065713499904,-0.996422942034479,-1.1918267714103
45.22,-0.974481438682774,-0.997273024257451,-1.19179239338994
45.24,-0.973878466444194,-0.99770734343267,-1.19115715145199
45.26,-0.973282207075743,-0.998225418813608,-1.18922054810308
45.28,-0.972641059677428,-0.998851731634342,-1.18664019125498
45.3,-0.972156385753125,-1.00001580970523,-1.18334674549645
45.32,-0.971775156197743,-1.0014396481621,-1.17857134503517
45.34,-0.971360558582993,-1.0028205389,-1.17268280244984
45.36,-0.97111361610601,-1.00416933742907,-1.16700208601438
45.38,-0.97087880024484,-1.00526084503579,-1.16063973188203
45.4,-0.970648004513876,-1.00540682985442,-1.1541093735677
45.42,-0.970509002822018,-1.00508449394364,-1.1469508622853
45.44,-0.970563112472831,-1.00434970169838,-1.13935635220051
45.46,-0.970720380087952,-1.00283105595015,-1.13113466349062
45.48,-0.970721204160194,-1.00055237293383,-1.12242756196726
45.5,-0.970688075486234,-0.997208263344576,-1.11418071398372
45.52,-0.970903380575637,-0.994368664924354,-1.10635950820593
45.54,-0.971231578498689,-0.991887311330178,-1.09940600986619
45.56,-0.971488262126573,-0.989114324551365,-1.09343790583961
45.58,-0.971874758060236,-0.986537022644223,-1.08791845471421
45.6,-0.972252819895239,-0.984776285609048,-1.08216085173991
45.62,-0.972649845237898,-0.98404107625037,-1.07719502819587
45.64,-0.97298104843832,-0.983521476880499,-1.07330871749101
45.66,-0.973527426194464,-0.982503920912376,-1.07036514688814
45.68,-0.974157641082694,-0.980748813239245,-1.06728514643442
45.7,-0.974596063593267,-0.978968300062871,-1.06414833299824
45.72,-0.974827221635986,-0.977508583907928,-1.06099971182261
45.74,-0.975252546723988,-0.976216949975649,-1.05750305457319
45.76,-0.975728289318943,-0.975067410462978,-1.05535314739035
45.78,-0.97618450751878,-0.975181049486953,-1.0545368786578
45.8,-0.976667783490641,-0.975422176843957,-1.05394001546872
45.82,-0.977142837359619,-0.975467215870205,-1.05471076577297
45.84,-0.977574504700321,-0.975409547778588,-1.05406109787763
45.86,-0.978052091239647,-0.975764037033602,-1.05275765412197
45.88,-0.978416959289839,-0.976664654308181,-1.05143508799739
45.9,-0.978850169175046,-0.977483345290655,-1.04940386776242
45.92,-0.979277262530977,-0.978097396423391,-1.04771505484924
45.94,-0.979818033831327,-0.978761595213706,-1.04751833985931
45.96,-0.980428505638473,-0.979586295393942,-1.04762339289779
45.98,-0.981191414643224,-0.980735340962753,-1.04636312204737
46,-0.981859386403246,-0.981355504645184,-1.04574860975492
46.02,-0.982365194534944,-0.982272903955648,-1.04591683879807
46.04,-0.982920436539206,-0.982688468106893,-1.04499056979854
46.06,-0.983067160225345,-0.982448006311264,-1.04322268247032
46.08,-0.983020358507447,-0.981861136171032,-1.04184636220131
46.1,-0.982719346108373,-0.981358099858825,-1.04038087082534
46.12,-0.98243399172736,-0.981182685985878,-1.03880312720377
46.14,-0.982264788894318,-0.981287670804258,-1.03788897106087
46.16,-0.982042943151421,-0.981899218741892,-1.03633972414593
46.18,-0.98176545100876,-0.98209773407811,-1.03422550036832
46.2,-0.981543918573234,-0.982137028089021,-1.03200605637656
46.22,-0.981481917643046,-0.982908949574183,-1.03050787285531
46.24,-0.981254084754231,-0.983449067157299,-1.03046528276198
46.26,-0.981095066346691,-0.98321010667937,-1.03082217319859
46.28,-0.981016218200465,-0.982233416682225,-1.03136482908401
46.3,-0.980928835074563,-0.981151090297871,-1.03258551351795
46.32,-0.980643608712254,-0.979776798030074,-1.03256502544827
46.34,-0.980104516336145,-0.978096102938801,-1.03268575982315
46.36,-0.979856585841574,-0.976517076364204,-1.03325901318569
46.38,-0.979637750752043,-0.974944545846674,-1.03557031182309
46.4,-0.979305196112656,-0.972160286004233,-1.03791449004147
46.42,-0.978813820311273,-0.969238764069127,-1.04023188951324
46.44,-0.978269134271019,-0.966514128805848,-1.04276473086527
46.46,-0.977859897406586,-0.96386646316629,-1.04597183398884
46.48,-0.977527687990802,-0.961392792812666,-1.04977140868853
46.5,-0.977187258844307,-0.958377260349378,-1.0533831889559
46.52,-0.97706553953529,-0.955229959598388,-1.05592032396178
46.54,-0.976896601429863,-0.952735681284134,-1.05871905129423
46.56,-0.976648274754644,-0.950357688907658,-1.06099458218373
46.58,-0.976093350057878,-0.948341061316259,-1.0615804605623
46.6,-0.975508738376844,-0.946639941462082,-1.06194277926714
46.62,-0.974908090666911,-0.945095075099282,-1.0618594536095
46.64,-0.974236260883864,-0.943740978538294,-1.06078937486943
46.66,-0.973421802053137,-0.942506592915233,-1.06019410194765
46.68,-0.972770434664177,-0.941410312181154,-1.05878330391349
46.7,-0.972306251046118,-0.940631675725645,-1.05713500004829
46.72,-0.971910961882302,-0.940077689270673,-1.05481979394777
46.74,-0.971444116202792,-0.939414671298503,-1.05217598048639
46.76,-0.970979909529982,-0.938025362781459,-1.04889738651107
46.78,-0.970547833173168,-0.935945541316181,-1.04472371431898
46.8,-0.970042681633228,-0.934568614504516,-1.04022814773385
46.82,-0.969930270671349,-0.933515691993038,-1.03523745283574
46.84,-0.969831007163303,-0.932566756509647,-1.03111244448059
46.86,-0.96967896074997,-0.932030732622729,-1.02730506991067
46.88,-0.969584881048335,-0.931317316007702,-1.02232194465997
46.9,-0.969695064936736,-0.93013802427669,-1.01727029447754
46.92,-0.969753500753463,-0.928554531869554,-1.01208819824748
46.94,-0.969980856834524,-0.927009107269648,-1.00696058983131
46.96,-0.970437583067611,-0.92588980116177,-1.00142272796547
46.98,-0.971053770055265,-0.925026704046835,-0.994779623481392
47,-0.971795798762853,-0.923752657921985,-0.986490563905657
47.02,-0.97254133273034,-0.923069647814199,-0.978482297409037
47.04,-0.973260158818004,-0.923440948440937,-0.970593527141328
47.06,-0.973781174985091,-0.924035459201208,-0.964215064556132
47.08,-0.97424231383173,-0.924493032338076,-0.958996607873752
47.1,-0.97468379016299,-0.925011742871466,-0.954616530729127
47.12,-0.975001063966764,-0.926176230173254,-0.950261843839745
47.14,-0.975224836267518,-0.926929202302431,-0.945273494661671
47.16,-0.975476731477583,-0.928136705616837,-0.940843837365685
47.18,-0.975877607275132,-0.929836430086726,-0.937955860093879
47.2,-0.97644794609335,-0.93199748255963,-0.936022174786164
47.22,-0.977044302769836,-0.934505314756838,-0.934871619356275
47.24,-0.977640165257754,-0.936872074606631,-0.933833597468511
47.26,-0.978397734789537,-0.939696246292552,-0.932090820556162
47.28,-0.979065014728769,-0.943603585661914,-0.929514879282707
47.3,-0.979804246873732,-0.94761063646963,-0.926844366668462
47.32,-0.980516762179698,-0.951283266836269,-0.926097853766837
47.34,-0.981201477182216,-0.955568986616293,-0.927040462455797
47.36,-0.981867305883879,-0.95972390101572,-0.928200609522585
47.38,-0.982461218575978,-0.96352390861883,-0.929242940406038
47.4,-0.983149201892485,-0.9668824624977,-0.929748350123139
47.42,-0.983689176218811,-0.9699330813298,-0.929527896955598
47.44,-0.984147208987636,-0.972784116275671,-0.928911097728858
47.46,-0.984711459805646,-0.976384974616166,-0.928170408329521
47.48,-0.985362102364439,-0.980397721479541,-0.927691070738095
47.5,-0.985890358776682,-0.984656448576765,-0.927190453881074
47.52,-0.986125580607731,-0.989576603999581,-0.925683888475265
47.54,-0.986422937667792,-0.99422283249979,-0.924117405756015
47.56,-0.986639781471652,-0.99786727586157,-0.921656289326145
47.58,-0.986628484511546,-1.00105645595984,-0.919675832533658
47.6,-0.986427765198989,-1.00424462342635,-0.918301315398207
47.62,-0.985941284462927,-1.00797987904592,-0.917325013935772
47.64,-0.985379004292007,-1.01178258781275,-0.917551910038239
47.66,-0.984751243601366,-1.01560467878321,-0.916695456216138
47.68,-0.984123073476914,-1.01918514999066,-0.916472903022399
47.7,-0.983400268723448,-1.02276302940237,-0.916008308302806
47.72,-0.982615163078089,-1.02599766693162,-0.915883106298459
47.74,-0.981822273140074,-1.02874437091506,-0.916409881832879
47.76,-0.981158323407358,-1.03132624648498,-0.917913178380344
47.78,-0.9805499830786,-1.03413382625607,-0.91869635897226
47.8,-0.979822645313511,-1.03713184999027,-0.919487781659867
47.82,-0.978784462834562,-1.04112664304707,-0.921193660754527
47.84,-0.977650985550327,-1.04451344947871,-0.923417861401935
47.86,-0.976380572704528,-1.0469313395533,-0.925660767679899
47.88,-0.975018916830348,-1.04878939023263,-0.927819833983163
47.9,-0.973647242867313,-1.0509274753833,-0.930499988959424
47.92,-0.972437813948621,-1.05319205923576,-0.934089571984758
47.94,-0.971290441248614,-1.05552949213861,-0.937388843203839
47.96,-0.970008595356909,-1.05795715973128,-0.940341748573266
47.98,-0.968799505489984,-1.06021670078326,-0.943355800302072
48,-0.967882708308649,-1.06246834606016,-0.946234194748682
48.02,-0.967053583624967,-1.06445271668546,-0.949937714395083
48.04,-0.966303267989982,-1.0662261089408,-0.953872293795525
48.06,-0.965550127310893,-1.067791186641,-0.957946680414898
48.08,-0.964848217241887,-1.06854780174438,-0.961629376227202
48.1,-0.964159725047682,-1.06860920908022,-0.965982956213502
48.12,-0.963545596405237,-1.06821371346401,-0.969687672296585
48.14,-0.963150627686005,-1.06780169897653,-0.973670590624227
48.16,-0.962840908813593,-1.06739685164261,-0.97840289757997
48.18,-0.962368072495623,-1.06658647827545,-0.982860462261698
48.2,-0.961865323317183,-1.06541158733373,-0.986300093878111
48.22,-0.961308365402914,-1.06373335899861,-0.990007527402434
48.24,-0.960561001715522,-1.06177614731681,-0.994690370797721
48.26,-0.959846163847526,-1.0601406661146,-0.998818054532167
48.28,-0.959103957800835,-1.05809173262079,-1.00395795322452
48.3,-0.958512821619166,-1.05625141577446,-1.00830083752586
48.32,-0.957934558595725,-1.05342895985022,-1.01239825923522
48.34,-0.957230822645516,-1.05028783044099,-1.01663139993759
48.36,-0.95645504108336,-1.04733555203221,-1.02116085862571
48.38,-0.9557375203749,-1.04476854369003,-1.02423036712643
48.4,-0.955131980007193,-1.04212204705868,-1.02704484929616
48.42,-0.954571239254541,-1.03911554568898,-1.03140673520231
48.44,-0.953993505001493,-1.03608663104286,-1.03529043997458
48.46,-0.953535604603656,-1.03216702423885,-1.03873912051041
48.48,-0.953285252458429,-1.02829903095458,-1.04219023640635
48.5,-0.953317583591435,-1.02452137781268,-1.04463646264538
48.52,-0.953594974015273,-1.02096669002384,-1.04702780899835
48.54,-0.953991638256369,-1.01738887586679,-1.04839579137534
48.56,-0.954375657694325,-1.01351790346604,-1.04856144844197
48.58,-0.95480596672011,-1.00958646926569,-1.0490936814826
48.6,-0.955299216986769,-1.00545641151515,-1.04930111218836
48.62,-0.955689273310095,-1.00101044027861,-1.04881464282331
48.64,-0.956071348124247,-0.997103574984102,-1.04726961077908
48.66,-0.956540180019133,-0.994509602820053,-1.04555834394313
48.68,-0.957074037068756,-0.992947935130792,-1.04458915531638
48.7,-0.957744699757797,-0.99079731848098,-1.04406555255292
48.72,-0.958395268959547,-0.987677204151823,-1.0446340581045
48.74,-0.959104921834856,-0.984236890245708,-1.04489183361318
48.76,-0.959878317753252,-0.980767211412706,-1.04505283808211
48.78,-0.960419436692096,-0.97761906180687,-1.04450039420896
48.8,-0.960987840103684,-0.974127081340664,-1.04372526515832
48.82,-0.961438037538525,-0.970349729343959,-1.04216728115668
48.84,-0.962054662912669,-0.966939107257215,-1.04034126612283
48.86,-0.962564500801667,-0.963452954109292,-1.03836697469003
48.88,-0.962761909494539,-0.959795007144113,-1.03574902325572
48.9,-0.962892001936264,-0.956181123012413,-1.03291535438864
48.92,-0.962834966020081,-0.953060937004143,-1.02987662552711
48.94,-0.962819125340596,-0.95079144390185,-1.02613732130999
48.96,-0.962839395020213,-0.948320714933975,-1.02158035119959
48.98,-0.962859040865097,-0.945537571169174,-1.01709421639573
49,-0.963118710490775,-0.942708255806797,-1.01349999718142
49.02,-0.963532924969013,-0.940681754834315,-1.0104435009241
49.04,-0.964102172948759,-0.939186560456895,-1.0088664553195
49.06,-0.964571907006715,-0.937932513096951,-1.00959993902185
49.08,-0.964876698451779,-0.937156408499404,-1.01078807994253
49.1,-0.965201397720876,-0.936977049328455,-1.01167883733201
49.12,-0.965588878520138,-0.937363315255424,-1.01139803167045
49.14,-0.965762639419871,-0.938172817011559,-1.01053375795001
49.16,-0.9661072141559,-0.938871984615542,-1.01048291543441
49.18,-0.966441581232521,-0.939154575904456,-1.01142563826019
49.2,-0.966736648911505,-0.939167671022498,-1.0120885132784
49.22,-0.967018293360888,-0.939485823057932,-1.01322591095542
49.24,-0.967356470340835,-0.939520342494708,-1.01553568226556
49.26,-0.967446587893181,-0.939848610370453,-1.01878942062767
49.28,-0.967164657695241,-0.940935382483107,-1.02198991793819
49.3,-0.9667816871114,-0.941671981040309,-1.02529375979664
49.32,-0.966114688967538,-0.942064314225999,-1.02814784940982
49.34,-0.965379987179381,-0.942606973495695,-1.03246369934907
49.36,-0.964480025132512,-0.942817216484225,-1.03641751113959
49.38,-0.963686047611556,-0.942974799647248,-1.04269168187333
49.4,-0.962756516594002,-0.942912933325963,-1.05030052528246
49.42,-0.961650425364386,-0.943387806743424,-1.05878740912779
49.44,-0.960554491555846,-0.94419077783447,-1.06586003932091
49.46,-0.959670007071262,-0.944654145217095,-1.07169236445274
49.48,-0.958748393837906,-0.944989108418575,-1.07681685962834
49.5,-0.957715152279613,-0.944525527298386,-1.0812172902377
49.52,-0.956573669842132,-0.94476025239928,-1.08571958638504
49.54,-0.955478912942707,-0.945974198833183,-1.09001654189302
49.56,-0.954543541433943,-0.947427502653968,-1.09550714662658
49.58,-0.953761700679323,-0.949087892191987,-1.10144836648465
49.6,-0.953017333042066,-0.950926045695657,-1.10597406779527
49.62,-0.952252768491657,-0.953799765131672,-1.10983211571552
49.64,-0.951497464361736,-0.957966127615355,-1.1130144793071
49.66,-0.950979485728143,-0.962797553691302,-1.11476373452838
49.68,-0.950591471474236,-0.967736584777297,-1.11630637364341
49.7,-0.950269037018076,-0.973010863965741,-1.11594749852394
49.72,-0.950155046538139,-0.978189487184445,-1.1153033785885
49.74,-0.950174633329058,-0.983177297475984,-1.11518826412039
49.76,-0.950363356035344,-0.987609844185971,-1.11521813169079
49.78,-0.950489961802126,-0.991575964219578,-1.11492932820677
49.8,-0.950527809684713,-0.995546145849979,-1.11451454096826
49.82,-0.950631005769823,-0.999658165271591,-1.11353714070582
49.84,-0.950529201820831,-1.00323558604738,-1.11173488242166
49.86,-0.950267239504497,-1.00745311246413,-1.1095881644891
49.88,-0.950041091982591,-1.0117714491605,-1.10644699404492
49.9,-0.949666251189544,-1.01548855676145,-1.10347484167796
49.92,-0.949261346260689,-1.01875670710161,-1.10100237770333
49.94,-0.948623110541346,-1.02220924640536,-1.09796963454957
49.96,-0.947900749331258,-1.02539213489237,-1.09369436272543
49.98,-0.947312929034785,-1.02850346913348,-1.08793873204616
50,-0.946906695381115,-1.03139414110286,-1.08247648543029
50.02,-0.946076709936613,-1.03302807358433,-1.07473499335045
50.04,-0.944472411534289,-1.03194103784381,-1.06312270256153
50.06,-0.942399926201911,-1.02771874170552,-1.04705770100143
50.08,-0.939703069040673,-1.02083102017906,-1.02718897989955
50.1,-0.936418765903518,-1.01093674443944,-1.0029176947578
50.12,-0.93254915711569,-0.998453131656195,-0.974401835882758
50.14,-0.927878706853831,-0.983795399742348,-0.942236647566668
50.16,-0.92258502897053,-0.966825432944049,-0.905834771365003
50.18,-0.916647784360041,-0.94817187718066,-0.865455060111511
50.2,-0.910073549638717,-0.928032928277813,-0.821637603534159
50.22,-0.903035211308365,-0.90662241391629,-0.774886874632792
50.24,-0.895426448034056,-0.883744781589503,-0.724805848441353
50.26,-0.887466641227232,-0.85954669162019,-0.671887082100524
50.28,-0.879222077273522,-0.833954453180615,-0.61620850681469
50.3,-0.870617326948775,-0.806271124575249,-0.556147924258757
50.32,-0.861457157084657,-0.777510542187384,-0.492789701915946
50.34,-0.851803346433359,-0.74633423693657,-0.427067742622856
50.36,-0.84148694068879,-0.713681354519679,-0.357815108159745
50.38,-0.830786223224364,-0.679540745710652,-0.285538202284014
50.4,-0.81981336264289,-0.64305797620733,-0.211614383093048
50.42,-0.808452347789763,-0.604989668381481,-0.13617961937275
50.44,-0.796892744688486,-0.565303330258796,-0.0586025833713982
50.46,-0.784777835164932,-0.525124416028729,0.0223793347960414
50.48,-0.772462369456982,-0.484989084685994,0.104752760386025
50.5,-0.759937345711241,-0.444254510614074,0.186948661275175
50.52,-0.747422674304976,-0.402867479187282,0.270385458208373
50.54,-0.734749952384828,-0.361341340378133,0.355057199333218
50.56,-0.721761833019354,-0.319151208719771,0.440302069012471
50.58,-0.708624574820056,-0.276354027064758,0.527243431132527
50.6,-0.695275005990047,-0.233464552666678,0.614877452648228
50.62,-0.681850716482544,-0.18948929523668,0.703245239834418
50.64,-0.668574487231845,-0.144674006409999,0.7915151468399
50.66,-0.655463745532457,-0.0995860862750696,0.880151636995894
50.68,-0.642142648869807,-0.0544316758746342,0.967548108414727
50.7,-0.628616567486477,-0.00915242330260838,1.05195238744155
50.72,-0.61515588088961,0.0359567326384218,1.13586337480491
50.74,-0.60171174937257,0.0812572413869981,1.21979783696685
50.76,-0.588104536320856,0.127068002624273,1.3030507206562
50.78,-0.574286151836958,0.173010356709336,1.38573583870577
50.8,-0.560473759909789,0.218356722999205,1.46653251600539
50.82,-0.5466319913431,0.263029062584896,1.5445104659316
50.84,-0.533010516934686,0.307078925018375,1.61984018961125
50.86,-0.519403039455981,0.350530405951097,1.6926621374481
50.88,-0.505662922785261,0.393951321516806,1.76343777848112
50.9,-0.491952293630969,0.436866212917673,1.8323766749812
50.92,-0.478401936123196,0.479695350926611,1.89850688694012
50.94,-0.464840970933605,0.522260661854109,1.96294038669089
50.96,-0.451516246443097,0.564043468189026,2.02618351117668
50.98,-0.438185669252791,0.605026764697865,2.08613770952312
51,-0.424871444438615,0.644944677388126,2.14269048618202
51.02,-0.411351929120527,0.68438609171584,2.1952486556775
51.04,-0.397948948672042,0.723079815374864,2.24378544575947
51.06,-0.38468402367316,0.761326968712427,2.28754783264654
51.08,-0.371462729107165,0.798360031284782,2.327324449752
51.1,-0.358406207549802,0.834853106860962,2.36196229993414
51.12,-0.345518058588267,0.870510167047152,2.39196116365743
51.14,-0.332839906142031,0.904995338312156,2.41770081960168
51.16,-0.320131565402407,0.938624768232443,2.44037280621552
51.18,-0.30737911798939,0.970900978155113,2.46040813436754
51.2,-0.294583061954111,1.00212308406685,2.47707642554401
51.22,-0.281799312342803,1.03270510800231,2.49045145632637
51.24,-0.268864979756416,1.06190545760136,2.50005533591236
51.26,-0.255806098840676,1.08909557197604,2.50578530941286
51.28,-0.243008947198405,1.11525609051067,2.50776713925673
51.3,-0.230276298821359,1.14093042789844,2.50574942666308
51.32,-0.217562920518049,1.16596186622512,2.50000680698327
51.34,-0.204919625686117,1.18944907465228,2.49115116816063
51.36,-0.192364756850292,1.21123986889819,2.47865265550516
51.38,-0.1798644961532,1.2326658003673,2.46324408665739
51.4,-0.167416914415854,1.25437541005233,2.44421279493886
51.42,-0.155100668984565,1.27553583225395,2.41937814616989
51.44,-0.14296041699882,1.296373931877,2.39047486614939
51.46,-0.130985350713903,1.31633593249198,2.35851907748936
51.48,-0.119068629845038,1.33524671049949,2.32409504755443
51.5,-0.107204267051859,1.35373254402104,2.28711367958319
51.52,-0.0954479645283369,1.37226778973395,2.24719788783295
51.54,-0.0835572623460895,1.38997474371183,2.20454134421487
51.56,-0.0717847595639962,1.40761547506723,2.15887674085186
51.58,-0.0603046756279218,1.42471886294689,2.10895461087429
51.6,-0.0488587335731869,1.44071050112777,2.05614725131182
51.62,-0.0376404193158558,1.45594681156626,2.00172162198456
51.64,-0.0266915301667647,1.47041557106557,1.94571250195653
51.66,-0.0154287596352081,1.48430076538732,1.88946151148221
51.68,-0.00431736837578904,1.49701430311923,1.83150750876849
51.7,0.00676154507970147,1.50817369069402,1.77264928069763
51.72,0.0178682132493105,1.51845781392508,1.71369118254838
51.74,0.0287331125124616,1.52756480626084,1.65543653929826
51.76,0.0393582981681128,1.53523671268299,1.5966718052402
51.78,0.0499296574218677,1.54122717001071,1.53617001228333
51.8,0.0603863844050517,1.5462874818913,1.474683850796
51.82,0.070448058553917,1.55026350820439,1.41334665180133
51.84,0.0803446951454333,1.55330652770249,1.35156593642095
51.86,0.0900261036800026,1.55514455077267,1.28842531649279
51.88,0.0993850909695123,1.55618909371242,1.22425664964985
51.9,0.10855412255641,1.55674476494772,1.16039751495838
51.92,0.117487163797063,1.55636022366281,1.0966753147174
51.94,0.126274817370058,1.55554186172769,1.03321620084924
51.96,0.135145530795653,1.55414302106808,0.969662125237159
51.98,0.143868497458249,1.55259935349214,0.906486852394099
52,0.152524669711105,1.55019011383682,0.844577509190904
52.02,0.161335275742485,1.54672062367822,0.783512551208914
52.04,0.170108145611785,1.5424396267656,0.723540523513871
52.06,0.178762572931757,1.53767890700309,0.664895092508392
52.08,0.187216198039596,1.53285292172615,0.607597804292262
52.1,0.195588260647421,1.52805593967755,0.551317217799246
52.12,0.203798610740475,1.52233601043187,0.49531038423045
52.14,0.211800512611947,1.51571352766918,0.439560604649616
52.16,0.21965934910731,1.5077795466171,0.384355424620163
52.18,0.227559246932283,1.49910766868623,0.330651732970899
52.2,0.235499803328267,1.49030048739964,0.279395965978052
52.22,0.243421807071738,1.48072155050273,0.231358667115965
52.24,0.251629778608058,1.47097222696601,0.185781940317465
52.26,0.259899630749365,1.46054389348078,0.141748196460193
52.28,0.268046328503519,1.44966888879408,0.0978534429964301
52.3,0.276009727564978,1.43887605709552,0.0563263276783058
52.32,0.28398767638825,1.42763988224334,0.0174119183220444
52.34,0.292021897816382,1.41654090000825,-0.0191398650214887
52.36,0.300105918461732,1.40532181834637,-0.0528706997534233
52.38,0.308279024758338,1.39409955391816,-0.0848907343457947
52.4,0.316367664970732,1.38217577199733,-0.113905198323613
52.42,0.324370877504489,1.37011935135019,-0.140350053887633
52.44,0.332355590199271,1.35726482733814,-0.163040081229259
52.46,0.340271500841618,1.34372704577707,-0.182634126592914
52.48,0.348117097731598,1.32986069621808,-0.199118183899501
52.5,0.355955641274098,1.31605127813192,-0.212364462999502
52.52,0.363780676385662,1.30210961312096,-0.222848418671289
52.54,0.371488411598545,1.28832212528061,-0.23149170332692
52.56,0.379128224503421,1.27325060217303,-0.236262052055699
52.58,0.386754684706106,1.25720350618881,-0.237282640185147
52.6,0.39420611776798,1.24138412143517,-0.235455374413003
52.62,0.401534236303717,1.22594470146051,-0.231184343014045
52.64,0.408643694518055,1.21101294838631,-0.223656605375745
52.66,0.415455935018419,1.1960916681409,-0.212927659157865
52.68,0.422100626942036,1.18089189232436,-0.199548599747926
52.7,0.428677840192371,1.16556747067119,-0.184278413047311
52.72,0.4349588682062,1.14998346403184,-0.167033306441757
52.74,0.441146381616094,1.13457709912904,-0.146743506940768
52.76,0.447198447363182,1.11962715894763,-0.12300460746399
52.78,0.453274362090981,1.10545603637341,-0.0972460596420705
52.8,0.459288215441417,1.09224934989079,-0.0692617208968553
52.82,0.465204839741925,1.07877126276495,-0.0384647413547512
52.84,0.470964986928399,1.0651478943223,-0.00518000809691207
52.86,0.476759994721293,1.05156705780261,0.0308526315791798
52.88,0.482414162787319,1.03788150493398,0.0693389820105396
52.9,0.487999761941519,1.02499180309142,0.110847050075545
52.92,0.493354535142712,1.01263076930405,0.153997231889497
52.94,0.49876741621398,1.00039774407381,0.198236212765238
52.96,0.504216337772285,0.988247480015155,0.243232170327617
52.98,0.509697973995668,0.976166761414353,0.290320168486346
53,0.514921410765763,0.965077026848922,0.338165835887337
53.02,0.519819227958461,0.954634141735258,0.387492344647921
53.04,0.524466193768238,0.944332171253371,0.438471490327076
53.06,0.528964012269734,0.934297987879424,0.490901922029718
53.08,0.533393301582346,0.925013768412531,0.542532174783273
53.1,0.537798641245539,0.916668995785004,0.594951593827142
53.12,0.54215173730162,0.909071555737855,0.648626226861167
53.14,0.546529435189562,0.901713334827572,0.702531910538981
53.16,0.550820401222503,0.895054296679037,0.755344269029201
53.18,0.555227219394306,0.887954455358235,0.809364779314065
53.2,0.559602331958741,0.880815767457243,0.86376416800842
53.22,0.563820804378681,0.874229368594472,0.920144410768571
53.24,0.56811479219921,0.86758790564514,0.976484169425108
53.26,0.572617737679771,0.861400848223535,1.03213704266943
53.28,0.577172857358825,0.85626429018031,1.08651695751723
53.3,0.581758131902154,0.851265392447089,1.1403897785909
53.32,0.586424766532262,0.847307493958349,1.19392016942124
53.34,0.591169211997599,0.843220666784494,1.24752277198641
53.36,0.595777013881131,0.839134182681677,1.3004429637142
53.38,0.600117499690748,0.834768417836649,1.35209590791111
53.4,0.604422914207862,0.829945891861347,1.40162880841091
53.42,0.608751528258536,0.82529150017143,1.44872078874123
53.44,0.613067071160793,0.821173511551324,1.49391971813034
53.46,0.617309928453722,0.817793228449244,1.5378565265756
53.48,0.62149871416101,0.815390729233166,1.57993291974447
53.5,0.625763294556698,0.8132126340889,1.61986044328348
53.52,0.629830742557337,0.811223546730382,1.65755007154036
53.54,0.634063336545324,0.809405101360077,1.69319151118183
53.56,0.638215249781838,0.807717773659973,1.72632757338567
53.58,0.642291466340624,0.806384507333748,1.7568259990232
53.6,0.64643450031609,0.805326580427291,1.78505539832327
53.62,0.650663997979457,0.804084925385248,1.81076096419695
53.64,0.654647389827907,0.802814291439607,1.83440864024985
53.66,0.65864456882576,0.801890276304725,1.85628966090078
53.68,0.662329407924725,0.801962572291532,1.87536800434734
53.7,0.665898324107521,0.802457680718886,1.89219739519296
53.72,0.66940000077701,0.803061234121265,1.90800732002537
53.74,0.672751054742706,0.803914582328728,1.92195613463913
53.76,0.675968301275206,0.804824301376602,1.93472963964667
53.78,0.67901394888065,0.805988263667152,1.94589471667389
53.8,0.68219327885212,0.8059845588507,1.95441391477331
53.82,0.685394686189819,0.805172182216706,1.95986495696398
53.84,0.688640903119656,0.804524709276627,1.96308753034103
53.86,0.692013442721024,0.804283020633872,1.96545211621545
53.88,0.695028547588534,0.804168116926798,1.96722338893324
53.9,0.698139381884498,0.804293536069257,1.96749787719527
53.92,0.701345521928269,0.804682522202621,1.96627128089675
53.94,0.704504242392557,0.805627978245762,1.96264836320138
53.96,0.707523625873533,0.806737046031366,1.95719519466468
53.98,0.710322493440359,0.808168963544069,1.94953059195807
54,0.713100518596479,0.810303476623038,1.94021403003149
54.02,0.715781542792747,0.813819091427996,1.92861509697637
54.04,0.718532174641644,0.817314846331124,1.91477624165047
54.06,0.721243625105026,0.820846725915779,1.89888221229858
54.08,0.723745778343231,0.824431637078123,1.88034730080179
54.1,0.726023148453979,0.82797243939693,1.85946237195746
54.12,0.72815135040855,0.831580817401998,1.83565659188173
54.14,0.730256151065823,0.835300029125143,1.81023705432406
54.16,0.732345059822791,0.83919100897639,1.78306568561482
54.18,0.734168948448352,0.843618559470849,1.75437600171867
54.2,0.736070689406031,0.847335528714881,1.72358992645912
54.22,0.738091885515399,0.851145134639496,1.69146111980143
54.24,0.740189294469794,0.855501748524938,1.65916386229005
54.26,0.742422227586669,0.860189906076859,1.62554012340782
54.28,0.744634739401925,0.865116195995349,1.5906556431285
54.3,0.746600469937428,0.869392595195455,1.55371944253612
54.32,0.748527110770335,0.873231759848811,1.51564311296987
54.34,0.750583984648492,0.877358851018306,1.4760374818583
54.36,0.752649684438707,0.881180909507309,1.43549581910146
54.38,0.754572407495853,0.885094244794642,1.3944180022828
54.4,0.756530902719178,0.889023545176669,1.35228438374437
54.42,0.758554192683654,0.893337177302189,1.30961765040609
54.44,0.760692799409103,0.897643178987092,1.26627751968011
54.46,0.76289748480894,0.902772736280153,1.22223558750743
54.48,0.765019385976861,0.907204289714438,1.17860139042763
54.5,0.767028864176452,0.911046496183545,1.13414507119039
54.52,0.769078402130338,0.914454347697376,1.08917717870028
54.54,0.771264256736454,0.91736742969639,1.04400348952531
54.56,0.773314534636256,0.920037446984308,0.999546550826509
54.58,0.775222467969386,0.922394236482728,0.955922343583367
54.6,0.777298693221184,0.925030972479577,0.912001995230406
54.62,0.779486220808939,0.927910789655116,0.869051838747276
54.64,0.781493390587512,0.931013973209005,0.82672402935822
54.66,0.783218960161118,0.933713666968343,0.785197809476003
54.68,0.785023028761515,0.936456950309824,0.745873878864277
54.7,0.786838392122424,0.939155999567481,0.708921561065837
54.72,0.788641008997258,0.941815283126445,0.673312858431256
54.74,0.790544222424001,0.944220282220948,0.6397642661972
54.76,0.792574219469209,0.946315332457556,0.607554375697044
54.78,0.794823293282356,0.948834686223057,0.577036253043494
54.8,0.79693590723202,0.951776117969213,0.548076023491661
54.82,0.798912500316064,0.954337581362677,0.520835989697259
54.84,0.800832883084884,0.956568986985546,0.495696365939851
54.86,0.802972833658514,0.959130526804954,0.473110347585329
54.88,0.805117277451563,0.961770465787671,0.453293992118179
54.9,0.807286289006532,0.964784594397197,0.435016099352901
54.92,0.809434626948825,0.967404431609892,0.418043258220605
54.94,0.8116112831913,0.970305604119245,0.401947387507486
54.96,0.813596932137988,0.973120491353001,0.387557942531115
54.98,0.815560035141585,0.975781565717504,0.375146388633638
55,0.817693101603695,0.977907800002558,0.36505321792363
55.02,0.819690064056371,0.980160356077549,0.355620819191395
55.04,0.821688805170431,0.982982569236196,0.347877836276441
55.06,0.823518926343984,0.985493992342991,0.340611623916127
55.08,0.825010725215359,0.987229873158808,0.335265171972157
55.1,0.826430944002085,0.988861607400136,0.330999505561092
55.12,0.828053780258461,0.990127378995852,0.328153769525121
55.14,0.829754073464946,0.991061452243225,0.326584585792111
55.16,0.831094439171484,0.991523737083953,0.326961426556079
55.18,0.83233235148199,0.992053968927943,0.328530822312273
55.2,0.833659143378426,0.992093839595459,0.330605911598073
55.22,0.834981898711283,0.991646811306555,0.334557453361647
55.24,0.836279311359393,0.990862670637411,0.339353093817131
55.26,0.837568893312379,0.990379686470151,0.345278733836492
55.28,0.838751892026377,0.990820099319986,0.353125017086527
55.3,0.840259370731767,0.991518929445879,0.360956270637667
55.32,0.841921215869841,0.991448258035537,0.36872085637439
55.34,0.843677942279032,0.991161418757324,0.378072054809947
55.36,0.845553438341843,0.991027706675576,0.388371273278289
55.38,0.847350859947917,0.990928878555812,0.399910058466645
55.4,0.849218108167624,0.990285839610656,0.412783507251292
55.42,0.851075715052854,0.989252803547031,0.427723306756223
55.44,0.85270800683062,0.987653363091724,0.443196942633562
55.46,0.854219663544018,0.985974053730788,0.459549157791855
55.48,0.855545991662735,0.983711509008749,0.478206092092005
55.5,0.857029474380171,0.981872345089168,0.497839077370516
55.52,0.858569467996949,0.979547978525282,0.517288540977039
55.54,0.859945803404094,0.977162196337234,0.538429937893999
55.56,0.861382119813729,0.974321170135805,0.561180602939089
55.58,0.86323305543621,0.972222879274199,0.584481493997389
55.6,0.865280703848298,0.970527257816973,0.607686871033155
55.62,0.8671720248051,0.968484114521143,0.630838739690796
55.64,0.868831515259459,0.966579390290959,0.655942374414419
55.66,0.87025673457088,0.964437110707556,0.682890872084219
55.68,0.871610223143156,0.962040213191681,0.710173560367165
55.7,0.872813122223644,0.959838861083866,0.737397634040212
55.72,0.87419340275542,0.957836668495284,0.764054140705663
55.74,0.875558296593616,0.955243401158456,0.790384299628327
55.76,0.876713755530628,0.952632453846207,0.815544890713064
55.78,0.877838997584948,0.949847077261464,0.840482483372127
55.8,0.878983740521622,0.94717394060455,0.864383920188976
55.82,0.87986125433658,0.944472594090169,0.886319771307248
55.84,0.880623663367357,0.942055794952733,0.907429094606657
55.86,0.881420247751375,0.940048604096541,0.92818072715666
55.88,0.88219003171205,0.938308243048999,0.949339205442036
55.9,0.88298068517726,0.93605084471522,0.969971499686625
55.92,0.883800812099729,0.933438279152091,0.989066523235228
55.94,0.884711186844251,0.931404998344266,1.00742803800876
55.96,0.885639473703475,0.928907506285572,1.02544913756693
55.98,0.88635648391652,0.926817688034207,1.04438893252505
56,0.887104386064341,0.925287436924869,1.06355816186539
56.02,0.887948103977231,0.924397432937971,1.08234755375146
56.04,0.888893239485937,0.923894704369774,1.10077805076594
56.06,0.889873082316772,0.923931293847667,1.1203276461163
56.08,0.890853569966945,0.923957498883314,1.13919822552704
56.1,0.891765505789165,0.924336046048307,1.15636582739563
56.12,0.892917025534101,0.92576917674605,1.17423404204924
56.14,0.893839449361736,0.927600148693509,1.19152519473233
56.16,0.894762247500612,0.929395754941851,1.20696688147826
56.18,0.89576381236148,0.930716421995488,1.22208573941955
56.2,0.896876412065725,0.932372080838141,1.23473852417306
56.22,0.898110891747194,0.934568616673749,1.24572331556647
56.24,0.899199820110356,0.936816154100258,1.25656301708879
56.26,0.90009579627928,0.93916785308548,1.26766543993891
56.28,0.901150428596467,0.942275923977534,1.27761576771865
56.3,0.902277197407947,0.945611571459198,1.28642721761757
56.32,0.903235307037182,0.94851098689534,1.29356556146739
56.34,0.904277169101419,0.950410490825266,1.29960708091942
56.36,0.90550887264574,0.952052867724608,1.30509584891637
56.38,0.906640636308201,0.953795943744594,1.30953066263686
56.4,0.907702646543682,0.955611321671405,1.31337844671388
56.42,0.908676038475312,0.957852990847289,1.3164739804772
56.44,0.909508775988067,0.960990371833997,1.31841730489292
56.46,0.910139444689659,0.964092234961702,1.3189916572756
56.48,0.910711354281014,0.96721063098154,1.31804681949291
56.5,0.911339018699245,0.970352984015611,1.31658227980622
56.52,0.91216125995204,0.973371911722611,1.31486478245602
56.54,0.91315981774898,0.976011347481679,1.3139557937788
56.56,0.914030041447672,0.979058861657377,1.31342772790284
56.58,0.914815410110669,0.981834843433011,1.31200226916396
56.6,0.915601997003124,0.984871482699573,1.30889446332022
56.62,0.916306722178228,0.988121853013073,1.30589813013765
56.64,0.916925738934088,0.991415682097338,1.30196543453665
56.66,0.917845564982319,0.995601789521994,1.29784758380903
56.68,0.919040843042925,0.999731691673528,1.2932346109957
56.7,0.920257998694716,1.00353954763234,1.2876136541591
56.72,0.921619201214975,1.00760288371474,1.28171076293866
56.74,0.923052318269942,1.01164454803571,1.27480116502479
56.76,0.924233066970923,1.01557524288586,1.26644609542511
56.78,0.925542344722395,1.01976141512904,1.25683985397131
56.8,0.926889361415049,1.02434091196682,1.245866012329
56.82,0.928025183016935,1.02903686831194,1.23537986479087
56.84,0.929078660145288,1.03340256343862,1.2243676290759
56.86,0.930058481276358,1.03766568269148,1.21316688378418
56.88,0.930955716974591,1.04260342561521,1.20062302683903
56.9,0.931720087461987,1.04737618149267,1.18709144249088
56.92,0.932693196787227,1.05160249859162,1.17279434410084
56.94,0.933745987983567,1.05492580884189,1.1588641000602
56.96,0.934634460284758,1.0584195053084,1.14499994278271
56.98,0.935529944003872,1.06212560599993,1.13123886041563
57,0.936514456750469,1.06593001808252,1.11804569371912
57.02,0.937432473070458,1.06942561810682,1.10453517479999
57.04,0.938189564911526,1.07288773914307,1.09035549362458
57.06,0.938925405625456,1.07605147369825,1.07680550665485
57.08,0.939567642311618,1.07977785692716,1.06454871437608
57.1,0.940001794502134,1.08353411089885,1.05321264882233
57.12,0.940158336742181,1.08683516937172,1.042407469733
57.14,0.940394259474836,1.08974040176781,1.03141041637668
57.16,0.940824245757448,1.09264232080964,1.02101862722014
57.18,0.941288807132054,1.09496173700073,1.01111635036684
57.2,0.941839751513958,1.09752385849026,1.00084420131946
57.22,0.942107638307517,1.10003834224638,0.993345195575707
57.24,0.942175746529268,1.10224477875257,0.985799739320092
57.26,0.942257603906968,1.1041503579073,0.978359958163817
57.28,0.942468235625034,1.10543132894642,0.9713407879024
57.3,0.942770478571852,1.10677078364272,0.964811683344527
57.32,0.942986371327975,1.10800714631353,0.956848311844123
57.34,0.943018851624552,1.10774623627626,0.950810783370557
57.36,0.942968138647593,1.10689217665324,0.946288831392082
57.38,0.942951913337789,1.10597391703179,0.942954055132556
57.4,0.942862936165184,1.10525453953707,0.939296442902762
57.42,0.94294548482881,1.1051068148222,0.936275129789387
57.44,0.943215792622664,1.10470651736102,0.932341680059445
57.46,0.943576834456518,1.10399204494726,0.92850647139334
57.48,0.943909330042002,1.10316969755886,0.925339485829607
57.5,0.944202967430768,1.1015808288809,0.922419972993642
57.52,0.944538463142853,1.09965496554121,0.919746238277676
57.54,0.944840553635551,1.09742880005048,0.917272011389158
57.56,0.944939978173163,1.09581988565658,0.914371469570904
57.58,0.945149268517242,1.09458880833304,0.911771350966294
57.6,0.945444769440929,1.09405322923779,0.909791757039204
57.62,0.945775113816529,1.09333882274531,0.909795005740522
57.64,0.946128235638265,1.09242621965861,0.909431177851795
57.66,0.946527097524069,1.09088015787394,0.910654701551531
57.68,0.94678974429468,1.08948821519014,0.912577301398943
57.7,0.946840905760845,1.08791524436883,0.915316028841987
57.72,0.947157026274796,1.0867423366255,0.918629856724153
57.74,0.947633325967624,1.08540103193627,0.922138560342213
57.76,0.948030426145132,1.08383948161877,0.92528388088812
57.78,0.94831532591013,1.08214842554481,0.928706728448141
57.8,0.948740678400622,1.08047263744564,0.933236584177907
57.82,0.949059836132973,1.07880588091269,0.937567874789182
57.84,0.949405877729848,1.07770465562478,0.942623710052772
57.86,0.949858097007365,1.07651140756595,0.947335550066258
57.88,0.950308420407973,1.07509640216492,0.951714306216522
57.9,0.950842690141313,1.07352365290092,0.956676036079323
57.92,0.951626731745639,1.07110607440608,0.961724064308847
57.94,0.952490375288501,1.06869573093347,0.966758409857743
57.96,0.953425961166107,1.06659885072538,0.972062347777206
57.98,0.954247359518579,1.06427668392107,0.97742676668591
58,0.955204403931842,1.06135936498551,0.981752275852596
58.02,0.956408003371018,1.0579397539761,0.986499848243119
58.04,0.957637859879387,1.05472563410562,0.99180597935132
58.06,0.958924629522645,1.051770570959,0.997855579777338
58.08,0.960321127856044,1.04938172640704,1.00459627650703
58.1,0.961649810746179,1.04691632852561,1.01108260686597
58.12,0.962860418158822,1.04438883475072,1.01772804860803
58.14,0.964113039251,1.04196000203238,1.02342356465157
58.16,0.96528949817122,1.03992373667209,1.02958285692971
58.18,0.966447591626455,1.03818527110303,1.03666068720321
58.2,0.967583444985791,1.03693060584489,1.04525416090554
58.22,0.968767356665704,1.03603466728495,1.05585556780281
58.24,0.969989216169551,1.03514276471129,1.06757807349026
58.26,0.971362836990541,1.03450150706333,1.07889779033137
58.28,0.972945432143066,1.0337857793569,1.08951639764661
58.3,0.974500077670677,1.03266727602207,1.10031802922833
58.32,0.97600391545151,1.03077356123843,1.11035764984513
58.34,0.977238988230382,1.02920981659813,1.11805195496697
58.36,0.978214584124365,1.02774033125627,1.12557434855028
58.38,0.979110947524783,1.02735770876258,1.13439333542976
58.4,0.980004998414109,1.02713771348362,1.14294133726265
58.42,0.980928169004904,1.02671538696392,1.15170421595623
58.44,0.982077671499422,1.02673344615716,1.16021705208491
58.46,0.983546253060074,1.02692169357874,1.16706113127348
58.48,0.984931675443829,1.02767449339244,1.17209330103043
58.5,0.986145208248733,1.02850530040226,1.17768751333463
58.52,0.987087024149057,1.0290726917122,1.18434793179427
58.54,0.987791622402286,1.02962852920874,1.19025437749299
58.56,0.988641530017639,1.03036517856719,1.19641338582454
58.58,0.989536431820972,1.03147326507206,1.20326793360504
58.6,0.99045144205371,1.03258057019874,1.21063332371103
58.62,0.991395624634965,1.03369350196954,1.21913961921465
58.64,0.99237967981461,1.0345409779443,1.22900146875184
58.66,0.993411365648326,1.03563670672526,1.23931970536694
58.68,0.994322353508703,1.03670525610517,1.24794996698877
58.7,0.995066833800271,1.03854119735948,1.25386940088932
58.72,0.995775418214775,1.04050964900093,1.25953150375835
58.74,0.996492149720627,1.04271844085436,1.26518332367166
58.76,0.997312146935222,1.04489383118046,1.2705738086116
58.78,0.998075635298524,1.04697593092606,1.27610470380741
58.8,0.9986948284365,1.04912547736322,1.28199693253326
58.82,0.999313039528782,1.05208443154224,1.28825805225567
58.84,0.999967512512539,1.05575804678586,1.29294533661593
58.86,1.00052266902317,1.05968558795412,1.29616315674768
58.88,1.00110288461221,1.06281607476483,1.29882280256326
58.9,1.00166321368197,1.06556973602827,1.30062911191228
58.92,1.00224196361177,1.06878933936351,1.30150409849892
58.94,1.00261906350636,1.07242141137405,1.30176223753983
58.96,1.00302970515037,1.07617901566327,1.30268839683603
58.98,1.00337944018132,1.08013438678755,1.30282218994632
59,1.00399491757755,1.08447431779739,1.30258863585297
59.02,1.00470054512278,1.08855578096423,1.30239068483971
59.04,1.00532872591146,1.09230516141736,1.3018281179031
59.06,1.00586615582314,1.09611060946955,1.30191473535165
59.08,1.00633556557428,1.10043857137294,1.30201573265611
59.1,1.00684569725181,1.10423468597371,1.3003966187062
59.12,1.00744453787658,1.10747170741183,1.29777286352021
59.14,1.00801912904255,1.11107595773529,1.29616806469143
59.16,1.00859665818931,1.11481872807275,1.29435312051048
59.18,1.00937627884061,1.11838423408422,1.2921440624584
59.2,1.010025006054,1.12195740483743,1.2890961160185
59.22,1.01041849833238,1.12524625219223,1.2858096867805
59.24,1.01068611571027,1.1281343890482,1.28229048719153
59.26,1.0108578664788,1.13053104273403,1.27874803623545
59.28,1.01085314925539,1.13405780499431,1.2749615682575
59.3,1.01094410054047,1.13802611567729,1.27008952148936
59.32,1.01107583564586,1.14119316876523,1.26417980216098
59.34,1.01087345482823,1.14449732505053,1.25772848073736
59.36,1.01063532876788,1.14710501968444,1.25064117705782
59.38,1.01031361690765,1.14970399546665,1.24286282865361
59.4,1.01004087432941,1.15249658623359,1.23439820694975
59.42,1.0099293949637,1.15563982107374,1.22513049916875
59.44,1.00985783368812,1.15891320465922,1.21531756682697
59.46,1.00959938587342,1.16191420530796,1.20570554783643
59.48,1.00939600492898,1.16470244311805,1.19578518815728
59.5,1.00921420126626,1.16673983985943,1.18684399384748
59.52,1.00883399640979,1.16811353123819,1.17746724411676
59.54,1.00855950662736,1.16897922905538,1.16700357127487
59.56,1.0083521242349,1.17025679910972,1.15685041743659
59.58,1.00810382730626,1.17162694787653,1.14589674344766
59.6,1.00788437010144,1.17231683636358,1.13365131128457
59.62,1.00755926111815,1.1719144222766,1.12092150483377
59.64,1.00732123595578,1.17172615725528,1.10760369789772
59.66,1.00724007685238,1.17115105917861,1.09444905573597
59.68,1.0073253392246,1.16981009675711,1.08073957901203
59.7,1.00730842646444,1.16774580043409,1.06594546675477
59.72,1.00710882032804,1.16531842080191,1.05203860055936
59.74,1.00661711630057,1.16235356106768,1.03915089246627
59.76,1.00631915477915,1.15893599589893,1.02735475272888
59.78,1.00622716102904,1.15507104315094,1.0156729987251
59.8,1.00624160157215,1.15111132356379,1.00455766791289
59.82,1.00620340228291,1.14667595257114,0.99383157171649
59.84,1.00606139048466,1.14167763838003,0.981591833808442
59.86,1.00575165522257,1.13619221989522,0.968890254814345
59.88,1.00560009357021,1.12990442467744,0.956723493666266
59.9,1.00544058037355,1.12384003887008,0.94494347105355
59.92,1.00517248978807,1.11791917051173,0.933480201120154
59.94,1.00488668954146,1.11155916321115,0.922415650938936
59.96,1.00455765575681,1.1048405633686,0.910660376483838
59.98,1.00432243111854,1.09816378556795,0.898917142228232
60,1.00404114541133,1.0917570632528,0.888087067493182
60.02,1.00396571430579,1.08563849759097,0.877188105499463
60.04,1.00375254944597,1.079743818536,0.865491819287385
60.06,1.00345648265319,1.07320486119518,0.853822030870244
60.08,1.00329402176157,1.06640695682096,0.841630944205124
60.1,1.00295234283909,1.05912979232028,0.829568873380331
60.12,1.00255728767407,1.05179364809527,0.817417742207729
60.14,1.00207603523824,1.04491732707903,0.806432422197931
60.16,1.00177958743537,1.03859770002678,0.796801876335293
60.18,1.00168132066467,1.03223753449732,0.78946004161771
60.2,1.0016374930703,1.0262844298713,0.783019100608027
60.22,1.00162417773456,1.02068182338918,0.776742738495021
60.24,1.00149558287181,1.01543501743944,0.771852439866183
60.26,1.00132330297831,1.01010199874023,0.767994190205473
60.28,1.0012873258489,1.00516021390009,0.765759793664372
60.3,1.0012543572055,1.00098797682895,0.765084609593817
60.32,1.00113166930453,0.997126106741464,0.765945530913448
60.34,1.00084754915739,0.993567735333444,0.767323974343865
60.36,1.00060541847672,0.990095974262992,0.769487349675024
60.38,1.00043615014074,0.986678197797054,0.771000623408506
60.4,1.00046631057689,0.983378146259748,0.772586409299538
60.42,1.0002707173256,0.979925219420098,0.774822465450204
60.44,0.999889217696476,0.975921313573486,0.778004264574974
60.46,0.999453995152502,0.971738876586074,0.781433905828558
60.48,0.999060557333723,0.968027026537273,0.785726472057128
60.5,0.99887319265161,0.964523270707583,0.790809122643145
60.52,0.99905455702954,0.961229912154531,0.796013610769975
60.54,0.999220762533626,0.957767678682173,0.802189332333571
60.56,0.999480642832129,0.954909386989607,0.809257476008825
60.58,0.999705222613059,0.952179622364406,0.818079614494602
60.6,0.999903790170994,0.949583172191392,0.826330439428524
60.62,1.00000546382162,0.947094131805476,0.834336601026771
60.64,1.0001540367721,0.944376880031313,0.843218243957162
60.66,1.0002720110003,0.941778571394834,0.853301078491279
60.68,1.00031405139327,0.940056194185957,0.863399516927339
60.7,1.00043541255155,0.938200712837552,0.872092548719613
60.72,1.00052585780889,0.935899564946826,0.880392800471212
60.74,1.0003851820649,0.933099367631092,0.8895963457856
60.76,1.00000827366669,0.929914833656578,0.90057597307828
60.78,0.999489519708094,0.927296126126952,0.912269131422045
60.8,0.998885502419483,0.924899071035576,0.924486533456765
60.82,0.998312787670013,0.922687378486723,0.936536416405418
60.84,0.997852851373087,0.920992745918178,0.947873747542392
60.86,0.997303702436968,0.919900704966835,0.958179015098574
60.88,0.996812675995678,0.919803798540682,0.96961631665674
60.9,0.996510503060803,0.919873756826076,0.981877550025089
60.92,0.996388639173777,0.920135436221982,0.994213004396734
60.94,0.99611841082935,0.920372854858186,1.00643868480915
60.96,0.995591950899437,0.920473764035331,1.01949097902354
60.98,0.995194971957503,0.92125324310364,1.03217607140893
61,0.994679456874156,0.922393091537471,1.04527624934076
61.02,0.99395135891294,0.922870525676332,1.05798933789421
61.04,0.993421690170799,0.922336003054514,1.07046037673313
61.06,0.993042689552775,0.920896070291419,1.08262129442932
61.08,0.992646318945522,0.920026883190321,1.09506244355845
61.1,0.992239048204495,0.919449363377035,1.10750992060453
61.12,0.991894327086564,0.919687344714631,1.11932580009785
61.14,0.99160485169643,0.920212907209024,1.13122568079221
61.16,0.991505750476811,0.921395599962943,1.14350293493682
61.18,0.991422686924213,0.922645459197211,1.15611731398715
61.2,0.991285978362325,0.923222744478165,1.16889611903377
61.22,0.991085749540808,0.923070565770892,1.18195924715177
61.24,0.990889886334075,0.923016297636157,1.19386169420404
61.26,0.990907580719935,0.922364947974019,1.20510636738491
61.28,0.991134597080956,0.92104350886157,1.21640868182947
61.3,0.991291597337464,0.919675053762324,1.22775155360253
61.32,0.991366524977391,0.918342915978436,1.23713262136521
61.34,0.991206208061541,0.917196719980893,1.24567801272994
61.36,0.99102747751116,0.916317548230728,1.25285791057805
61.38,0.990854500451189,0.916201319012752,1.25860071720111
61.4,0.990818093782577,0.916325649570916,1.26411903338859
61.42,0.990901076022014,0.916089475980698,1.26940602598366
61.44,0.991072571961344,0.915655572733661,1.27490324803005
61.46,0.99131665716419,0.91532166342179,1.27994685384658
61.48,0.991411302711478,0.916015018927177,1.28440771069323
61.5,0.991587421161163,0.916966895545133,1.28727601791384
61.52,0.991928058820923,0.917440518992295,1.28817706087044
61.54,0.992408392236793,0.917814207146342,1.28886068033291
61.56,0.992949423048769,0.918215425146578,1.28777111880106
61.58,0.993365272276914,0.918907079183807,1.2856610762722
61.6,0.993690140152906,0.919081073961822,1.28244860191603
61.62,0.993857657637635,0.919160693032425,1.27843753697804
61.64,0.99413018753451,0.919745934893484,1.27450667560771
61.66,0.994678501399218,0.921223095823351,1.26907740556624
61.68,0.995078240930943,0.922574129319337,1.26203015788448
61.7,0.995354927447581,0.924053419492404,1.25450571193072
61.72,0.995758171862263,0.92481274592663,1.24648694398621
61.74,0.996280174523066,0.925979556424888,1.23612773628805
61.76,0.996862103860735,0.926774992859313,1.22427389964627
61.78,0.997463804052905,0.926766679813614,1.21270056424371
61.8,0.997957942099032,0.926197921759851,1.20054569892842
61.82,0.998678111958037,0.925894299621434,1.18886219856389
61.84,0.999455967007207,0.925726625752457,1.17676368845459
61.86,1.000217925309,0.925291233822624,1.16546271934241
61.88,1.00097499935782,0.924492422376811,1.15471893468699
61.9,1.00145640130274,0.923856544188792,1.1428230437388
61.92,1.00200016158235,0.922743122641189,1.13200300524775
61.94,1.00238378236252,0.922519109268928,1.12103219213172
61.96,1.00250512130738,0.921585758971483,1.10793004233802
61.98,1.00270083312757,0.920250730066293,1.09504621838246
62,1.00304072936498,0.918762027285456,1.0818879482865
62.02,1.00334847802208,0.916742417694112,1.06827607261477
62.04,1.00344193697924,0.91520294105761,1.05442985936765
62.06,1.00359533415216,0.915167707003199,1.04117377214379
62.08,1.0037180147728,0.915462350424423,1.02928267669121
62.1,1.00386196559061,0.915787857679319,1.01745507967768
62.12,1.00385536682717,0.916035129970996,1.00606795302121
62.14,1.00382926414538,0.916696266534713,0.995519655211329
62.16,1.00371288959773,0.917055502434309,0.985073127866513
62.18,1.00360183774672,0.917642466385531,0.974732597072249
62.2,1.00354113332548,0.918282786700649,0.96438367316153
62.22,1.00349392783409,0.918975214628323,0.953755607193759
62.24,1.00343625243448,0.919354722288733,0.942743132961189
62.26,1.00344912941334,0.919963299304458,0.93166407205855
62.28,1.0034935264117,0.92111301882245,0.920652814039748
62.3,1.00356021906269,0.922200877522426,0.910281366860164
62.32,1.00360854649087,0.923155757946666,0.901396699024414
62.34,1.0037526102673,0.923632211133714,0.892886816664314
62.36,1.00401471082342,0.923986346907692,0.884959592923607
62.38,1.00439642313429,0.924843015329188,0.878760545342163
62.4,1.00488591143189,0.925673500087935,0.872318601980893
62.42,1.00543770491569,0.927360644227847,0.866794534707094
62.44,1.00597509274228,0.929733479435566,0.862254614116023
62.46,1.00646169594613,0.931753477117684,0.858863690418176
62.48,1.00721205692897,0.93358881568435,0.855615582859594
62.5,1.00789856163184,0.93595436477949,0.851439035485582
62.52,1.00848017312605,0.938267054409955,0.847768985865443
62.54,1.00900454494425,0.940283893685471,0.845073704367141
62.56,1.00940813095808,0.942030566757189,0.842851357354897
62.58,1.00958265755178,0.943461015776325,0.839865611074844
62.6,1.00958778748231,0.945157054360778,0.837666222214544
62.62,1.00949643144179,0.946720119722396,0.835522326813419
62.64,1.0095708399297,0.948415639653249,0.833025257443632
62.66,1.00955175873625,0.949705004325852,0.831148804246263
62.68,1.00955497902663,0.950561313594882,0.830044750452015
62.7,1.00971614105479,0.951292172724538,0.829570876520439
62.72,1.01003148034742,0.952042765482168,0.829164396686208
62.74,1.01029989240196,0.95260866752258,0.830675700468258
62.76,1.01055278606139,0.953241568960488,0.833538144248083
62.78,1.01069149463078,0.954138664410688,0.836773969609433
62.8,1.01077869176922,0.955114678485784,0.838956276244702
62.82,1.01095945505145,0.956032219983724,0.841064871252919
62.84,1.01147312792288,0.957174311265729,0.842015838225645
62.86,1.01213651985003,0.958631076582544,0.843552296746362
62.88,1.01273379120489,0.960375135725398,0.846199012188602
62.9,1.01320176593779,0.962254771219649,0.848524159394794
62.92,1.01353186956205,0.963924360530844,0.851720121042115
62.94,1.0136308164732,0.966101257593815,0.856144498599644
62.96,1.01377175189422,0.968219373067776,0.861997758371035
62.98,1.01398002678241,0.971460527656227,0.868225869339624
63,1.01401881263452,0.975218019673376,0.873555681419704
63.02,1.01372845250685,0.978889158395843,0.879383154907452
63.04,1.01329216458727,0.982759749139927,0.884838356357105
63.06,1.0127309797305,0.986044613150585,0.890480663859834
63.08,1.01205667530864,0.989007145847362,0.89554576800434
63.1,1.0112236736296,0.99255380083788,0.901816780804783
63.12,1.01039736249795,0.996243029303929,0.908489522405474
63.14,1.00969161428956,0.999756276848153,0.915428810947895
63.16,1.00896740895586,1.00332167983966,0.923086313909166
63.18,1.00824899296788,1.00608530191594,0.92954557052761
63.2,1.00762879612737,1.00881177991012,0.936036055841055
63.22,1.00715842866559,1.0112347793128,0.942945866177547
63.24,1.00660463303595,1.01330567467219,0.950007086627875
63.26,1.00588152264269,1.0142203605868,0.957991494648911
63.28,1.00519819309741,1.01435636697868,0.965218462644033
63.3,1.00472269314682,1.01374939268913,0.970994621246298
63.32,1.00426966921743,1.01274432273157,0.976533411039825
63.34,1.00402250701982,1.01139986321152,0.983152278811124
63.36,1.00387384552005,1.01007937688417,0.990959283721965
63.38,1.00354111998313,1.0088214378738,0.99904406704562
63.4,1.00324358158872,1.00806621500344,1.00648894372459
63.42,1.00311753908416,1.00791714859653,1.01358634257914
63.44,1.0029423925753,1.00812099269529,1.02156851666103
63.46,1.00258600035265,1.00821399706306,1.02983551713221
63.48,1.00220355432539,1.00857666841826,1.03826122082794
63.5,1.00195263080571,1.00920526901181,1.04641218935194
63.52,1.00169473138994,1.00982883511159,1.05361776529051
63.54,1.00146098396489,1.0099006124605,1.06013850908137
63.56,1.00138515083706,1.01062145097711,1.06655403324979
63.58,1.00136052477254,1.01146978808183,1.07269333976
63.6,1.0013050895084,1.01250997923776,1.07877496684636
63.62,1.00119960653768,1.01370369043699,1.08560932395581
63.64,1.00100219894779,1.01555138590447,1.09359896271996
63.66,1.00084017950077,1.01721443593753,1.10029218590964
63.68,1.00061633573525,1.0184819869287,1.106473071628
63.7,1.00058731935555,1.01916538325237,1.11243697521601
63.72,1.00075404116467,1.02036839430768,1.11753172308857
63.74,1.00103970229611,1.02113097455588,1.12364289088602
63.76,1.00094124319808,1.02234345060589,1.12882045224007
63.78,1.00091236650398,1.02378877731349,1.13205889646344
63.8,1.00093245253608,1.02511855179157,1.13499964888471
63.82,1.00101677169275,1.02585703788692,1.13736933770807
63.84,1.00111003975823,1.02673741527385,1.13930210450317
63.86,1.00126413663422,1.02848150585488,1.14011011280743
63.88,1.00158712919382,1.03010561103947,1.14145993570603
63.9,1.00192590189267,1.03176600143483,1.14112609911509
63.92,1.00217714840123,1.03274866227414,1.13975082887201
63.94,1.00226904977504,1.03406205015748,1.13866668514729
63.96,1.00221454340859,1.03507988704785,1.13828317532332
63.98,1.0020153608991,1.03639587666375,1.13819737048566
64,1.00191871117434,1.03794016013516,1.13697433296748
64.02,1.00168744994101,1.03917447218752,1.13509883615378
64.04,1.00151224206188,1.0406219708229,1.13305087218089
64.06,1.00135954437092,1.04185251124012,1.13104573295173
64.08,1.00114252303319,1.04271132468914,1.12932398311629
64.1,1.00098533178759,1.04285402557392,1.12673614326209
64.12,1.00069055987859,1.04227678229401,1.1233811652677
64.14,1.00033284435717,1.04137422185211,1.11881658924096
64.16,0.999942751303246,1.0410517270512,1.11466112939227
64.18,0.99955687794262,1.04149556646355,1.11034546966277
64.2,0.999176369761734,1.04251440029497,1.10669232211538
64.22,0.998759382830583,1.04405586083721,1.10266535605758
64.24,0.998063330153774,1.04485430560023,1.09856071960691
64.26,0.997335724291634,1.04464002445512,1.09314214465293
64.28,0.996440670052259,1.04408049483675,1.08709037333086
64.3,0.995354569897638,1.04399339927933,1.07960666446306
64.32,0.994063235062205,1.04427068130487,1.07160721584382
64.34,0.992787754203467,1.04473468940475,1.06371898549812
64.36,0.991681408083087,1.04571483494491,1.05699823734343
64.38,0.990551703754374,1.04719861843272,1.0504394973145
64.4,0.989416040485656,1.04753094033717,1.04354176888941
64.42,0.988291327822145,1.04781868141058,1.03704762273036
64.44,0.987140432630538,1.04727903092733,1.02919091766279
64.46,0.98614576548398,1.0462441677831,1.02215129089221
64.48,0.985273303823363,1.04485294421689,1.01478009516852
64.5,0.984322892822741,1.0432154940109,1.00797676724823
64.52,0.983271143072275,1.04203086369715,1.00111650202543
64.54,0.982188519327851,1.04013632854154,0.994377094790654
64.56,0.981040813597091,1.03821946153503,0.989352298105331
64.58,0.979937103456398,1.03590097594197,0.984533732574168
64.6,0.978692198445688,1.03452828119762,0.979387082690257
64.62,0.977458868615207,1.03364600095933,0.973120739532926
64.64,0.976210512479509,1.03230316187259,0.96605604937899
64.66,0.974677536332202,1.03036918756393,0.957568591367788
64.68,0.973084436999862,1.0288023136675,0.949125737883309
64.7,0.971517662086106,1.02785236036847,0.940837113448515
64.72,0.970155416851615,1.02749365789816,0.931778392695869
64.74,0.969070797791664,1.02736568876664,0.921391048204772
64.76,0.967997484642734,1.02729980641101,0.911823543871498
64.78,0.966785824030433,1.02818454775211,0.903249635180855
64.8,0.965494774974536,1.02977958309787,0.896016715977395
64.82,0.964085854722339,1.03155245965229,0.88809960640607
64.84,0.962830846333059,1.03224047619154,0.879127546260157
64.86,0.961722674062361,1.0328018832113,0.870427262719836
64.88,0.960724838321695,1.03303353079059,0.862008704611943
64.9,0.959826461519728,1.03329369067541,0.854030210505887
64.92,0.958906316286333,1.03343541312688,0.844941900079023
64.94,0.95821668964923,1.03347434858128,0.835204965420201
64.96,0.957768765070522,1.03305566322238,0.825050769051952
64.98,0.957660178038754,1.03179564596654,0.813086380751848
65,0.957743098920717,1.03054684372679,0.802009988678809
65.02,0.957740674803205,1.02910594646798,0.792100964210084
65.04,0.957659149681146,1.02721388931628,0.784188362036148
65.06,0.957406696552263,1.02440471179689,0.777695562881112
65.08,0.957128719849198,1.02160969400788,0.773436530021417
65.1,0.957106201575307,1.01907826167401,0.771138283549588
65.12,0.957147326240568,1.01628566028053,0.770489949412704
65.14,0.957245812798787,1.01294307359911,0.77012008129804
65.16,0.957394843107976,1.01033898338422,0.770370034133617
65.18,0.957511622322471,1.00706590165973,0.770903003136367
65.2,0.957685633027619,1.0035358667045,0.771977438425645
65.22,0.958047949754113,0.999730446405439,0.772465861215059
65.24,0.958301646694868,0.996031829022063,0.772847035398371
65.26,0.958649254620356,0.992857699357177,0.772714957579991
65.28,0.958948152689392,0.990060387330316,0.772740550815686
65.3,0.959354600019107,0.986715265398991,0.77429287071143
65.32,0.959667136859811,0.983103162836308,0.776313412277207
65.34,0.959832582113109,0.979296355604807,0.778096276255678
65.36,0.959700846112757,0.975702988713215,0.781036354340179
65.38,0.959461093724472,0.972281083895188,0.78398532352545
65.4,0.959195478893179,0.968991774941762,0.787536889867219
65.42,0.959148634983251,0.966114136256069,0.791736073743068
65.44,0.959158812709966,0.964066115702226,0.796886874886111
65.46,0.959175429518387,0.961963500002628,0.803312517360492
65.48,0.959011732909466,0.959043545815962,0.810306051320845
65.5,0.958554467509094,0.956622578775639,0.817640091221458
65.52,0.958163986163385,0.954397515872499,0.825770479963263
65.54,0.957923727130666,0.951277580347135,0.835433318381352
65.56,0.957853258221083,0.947450310516096,0.844941005102775
65.58,0.957824886951714,0.943428486945677,0.854343273370417
65.6,0.957891570119082,0.940182592131189,0.864292935254286
65.62,0.958040947654777,0.936981349260922,0.873907470237356
65.64,0.95824707780015,0.934063921598258,0.883680653783475
65.66,0.958674385817602,0.931270269188387,0.892801546175406
65.68,0.95911239725922,0.928476316990619,0.902302181060845
65.7,0.959547069665966,0.925423756806835,0.911978204262962
65.72,0.960160084760226,0.922434773084279,0.921696318014675
65.74,0.960645674749366,0.920417752050801,0.932107632676161
65.76,0.96125073552617,0.918448045095292,0.942564823685894
65.78,0.961919384610923,0.916643291962644,0.954059457967268
65.8,0.962511675229586,0.914917518693197,0.966362058202805
65.82,0.963003511005549,0.91351719545247,0.978868355515764
65.84,0.963398207102545,0.912705083908635,0.991106353866662
65.86,0.963655923880663,0.912476655865372,1.00175108748019
65.88,0.964015663789673,0.911897903181975,1.01162400945207
65.9,0.964324584747834,0.911166597820456,1.02063847494626
65.92,0.964277113386949,0.910288458101667,1.02777867589068
65.94,0.964179666151666,0.908982842998533,1.03451753729986
65.96,0.963879056199446,0.908102046447908,1.0411706372841
65.98,0.963542484272247,0.907238562670507,1.04872922160016
66,0.963286139129441,0.906659652643751,1.05771758962326
66.02,0.963179679814778,0.906272730312546,1.06731286115196
66.04,0.963124140321207,0.906129807016049,1.07716580532453
66.06,0.963241582895474,0.906261974387967,1.08560968271728
66.08,0.963310607819615,0.906871087110105,1.09413653835308
66.1,0.963287296459349,0.908116181908284,1.10194004363193
66.12,0.963371399161543,0.909898371884668,1.10876893687971
66.14,0.963603527794536,0.911913598012012,1.1152336238272
66.16,0.96381340061156,0.91410178273102,1.12060208114015
66.18,0.963913769603034,0.916641719737762,1.12422255298096
66.2,0.964200713043219,0.919092290705006,1.12759137682732
66.22,0.964530580699865,0.92155916580555,1.13045509655664
66.24,0.964803649408768,0.923662275905618,1.13206780734059
66.26,0.964864711257059,0.925532036520913,1.13343119498775
66.28,0.964930284372834,0.927582260399292,1.13507416307315
66.3,0.965112014001723,0.929936576682901,1.13623871938873
66.32,0.965402886383062,0.93272295513993,1.13760668273547
66.34,0.965825643664467,0.934925821451146,1.13851211703476
66.36,0.966193423505718,0.936873492827691,1.13992924417386
66.38,0.966406147862424,0.93904288591684,1.14051587962714
66.4,0.966567839625926,0.941270238577557,1.14014953469341
66.42,0.966733469989748,0.943297502210547,1.13960104464386
66.44,0.966697448544521,0.94527178596297,1.13975862683563
66.46,0.966695124390834,0.947300400823617,1.1395337616077
66.48,0.966851857358899,0.949045132104325,1.13918103632661
66.5,0.967257023289662,0.950348125467396,1.13968006372913
66.52,0.967556878303333,0.950920657216618,1.14059861081406
66.54,0.967798441824777,0.951830901679543,1.14227285158124
66.56,0.968124389940253,0.952699067187276,1.14418686849737
66.58,0.96847656390866,0.953061053152327,1.14442528349529
66.6,0.968625260500596,0.953665029729781,1.14393720113512
66.62,0.9687945049141,0.95428721998613,1.14367626107239
66.64,0.968951872150003,0.95475743340317,1.14392020264872
66.66,0.969076365576423,0.955406932878275,1.14474415538265
66.68,0.969129630870364,0.956731727519623,1.14454644866643
66.7,0.96908962170493,0.957686138072896,1.14409587442112
66.72,0.969044529231083,0.959470679717928,1.14330160994806
66.74,0.968983761310254,0.962330498526571,1.14157934165022
66.76,0.968929738928992,0.96571383362753,1.13882938914393
66.78,0.968883003675367,0.968501889120862,1.13566049281862
66.8,0.968830489297025,0.970736723841629,1.1310690026466
66.82,0.968947482809909,0.972600855877226,1.12757974276827
66.84,0.969260019913533,0.974277142883245,1.12382305948229
66.86,0.969369833495472,0.975914007162101,1.11940203015019
66.88,0.969490949647417,0.977370431967841,1.11565959131271
66.9,0.969725239436083,0.979368944778856,1.11107976329986
66.92,0.97008133569438,0.981753884194519,1.10528154769498
66.94,0.970424790148061,0.984498861595304,1.09895920785606
66.96,0.970599425829508,0.987127933815187,1.09145022206882
66.98,0.970600617512442,0.989456579029623,1.08323621672581
67,0.970645344774078,0.991093633001686,1.07451227475179
67.02,0.970957539617841,0.991760334629804,1.06495662273009
67.04,0.971267295136066,0.992499317060713,1.05452807886754
67.06,0.971472598722229,0.993006659462707,1.04292356614921
67.08,0.971661491481814,0.993294302405016,1.03042059368872
67.1,0.972011294580946,0.99324905786555,1.01875246133978
67.12,0.972616126566101,0.992821984681311,1.0083000066618
67.14,0.97311617945154,0.992475028687945,0.998991689793951
67.16,0.973589140500037,0.992810941209605,0.991540783524815
67.18,0.974040981392178,0.993912637439217,0.984538137036902
67.2,0.974453466731216,0.995416741111244,0.977122806884146
67.22,0.97484706125186,0.996747224949477,0.970224131645263
67.24,0.975301621399366,0.998439495700752,0.963674184274489
67.26,0.975720092146395,1.00105693815909,0.957101724357251
67.28,0.976081598073378,1.00358406873628,0.949824252490281
67.3,0.976464353054225,1.00609529918842,0.942387928747652
67.32,0.977090081365603,1.0085665261004,0.934722171685058
67.34,0.977944785661911,1.00997202177352,0.926321644838719
67.36,0.978917887542826,1.01056125552018,0.918030975852236
67.38,0.979926317531665,1.01112210263723,0.910443869281932
67.4,0.980840219552904,1.01205814499532,0.901905543789138
67.42,0.981673508817944,1.0132709514239,0.893339515210425
67.44,0.982229180310346,1.0141834109514,0.884785516233768
67.46,0.982573973138368,1.01468745296389,0.877040338273189
67.48,0.98315317828827,1.01496814846907,0.868646253633107
67.5,0.983806980398338,1.01484420953342,0.859827473345673
67.52,0.984335362075903,1.01396804988281,0.85127280504754
67.54,0.984851991849901,1.01276127794213,0.842150630293524
67.56,0.985599544937404,1.01091760438208,0.833562717992095
67.58,0.986430961644964,1.0089925891119,0.825582837271686
67.6,0.98721117137565,1.00699288365546,0.817536559358464
67.62,0.988018143000929,1.00415535615897,0.810697384477448
67.64,0.98882104808118,1.00106060676472,0.805450369860074
67.66,0.98931838247478,0.997609121380751,0.800494743283184
67.68,0.989600399954842,0.993759210186329,0.797095458844577
67.7,0.989810607545142,0.990405031380705,0.794793185252469
67.72,0.990009929560702,0.98728981501512,0.793559750289572
67.74,0.99015822117916,0.983923202321952,0.793231811538274
67.76,0.990136807210019,0.980607943500667,0.792877224296221
67.78,0.990196429962846,0.977322917140189,0.793154693699351
67.8,0.990357621262228,0.973735356891784,0.792599002164101
67.82,0.990525714364886,0.970172859509414,0.79173437330994
67.84,0.990557844427362,0.966492975865398,0.79025316007756
67.86,0.990656219283913,0.96300845644028,0.789335281244501
67.88,0.990744563392203,0.959804942381592,0.788723051918839
67.9,0.990640797900112,0.957661635529639,0.787791122052386
67.92,0.990484550240915,0.955099065506637,0.786678489471966
67.94,0.990092251085193,0.952338511001882,0.78677765235276
67.96,0.989384873650575,0.949267320137604,0.788390419258406
67.98,0.988548155156097,0.946157717284805,0.790465854699915
68,0.987904787845685,0.943422482808496,0.792519245627859
68.02,0.987243793242545,0.940761475075822,0.79503931257071
68.04,0.986534526550654,0.938450727518928,0.798516955203385
68.06,0.985889831893199,0.936324772279639,0.803150121757682
68.08,0.98520460468704,0.933802211262561,0.80800126103767
68.1,0.984474685548268,0.931395976319095,0.813622956474472
68.12,0.98365872357994,0.929331498017702,0.819457140143687
68.14,0.982979798865907,0.927307657649578,0.825347464680167
68.16,0.982320154807494,0.924845467497737,0.832188619892778
68.18,0.981723889214779,0.92294847214064,0.840276448314763
68.2,0.981048163308057,0.921690970458245,0.85045685237447
68.22,0.980360394263578,0.921254044636031,0.860774525071453
68.24,0.979653685345905,0.921318114209512,0.870668942780283
68.26,0.978939089298989,0.921945287240356,0.881435388922529
68.28,0.978378743117731,0.923183710068587,0.893252845561791
68.3,0.977917582351455,0.924147893079081,0.905888154658046
68.32,0.977660300015408,0.924868029942905,0.919386692204882
68.34,0.977496883765957,0.925796454736928,0.933478134692223
68.36,0.97735925285051,0.926734010785571,0.948189326594552
68.38,0.977258797628768,0.927969418157988,0.963345681987273
68.4,0.977211145542306,0.930162402930125,0.978130928338228
68.42,0.97741936672439,0.932242160329616,0.991361697951328
68.44,0.977549504451761,0.934131671318208,1.00346612958199
68.46,0.977567099833578,0.936698598445062,1.01451518068858
68.48,0.977616976831303,0.939677824411388,1.02535138403567
68.5,0.97792774555576,0.942564650412479,1.03696422318955
68.52,0.97815132821672,0.945357862219643,1.0470978616981
68.54,0.978341733712319,0.947764662635512,1.05693232443724
68.56,0.978470835429351,0.950458892601037,1.06674787063499
68.58,0.978592310241671,0.953239791205702,1.07611743016513
68.6,0.978995535039276,0.955942411097066,1.08413324558112
68.62,0.979369321118048,0.958474905297249,1.09178838649519
68.64,0.979768387727513,0.960807170328704,1.09984635726795
68.66,0.980170701653568,0.963101374458712,1.10785676345893
68.68,0.980665898534896,0.965090044824974,1.11611097012519
68.7,0.981160978546781,0.966599830471897,1.1225377705449
68.72,0.981683232328913,0.968464722858118,1.12732679362836
68.74,0.982042587934875,0.970830834240483,1.1319879399087
68.76,0.982461876387722,0.973067413971274,1.1363898668602
68.78,0.982823623529602,0.975789250141196,1.13976344236091
68.8,0.983218255198829,0.978725897341168,1.14192135466175
68.82,0.983605052457437,0.981170511438751,1.14213902378696
68.84,0.984026590114527,0.983308000945906,1.14045281647174
68.86,0.98442371354403,0.985114182832866,1.13812913187409
68.88,0.98493793558078,0.986696084794898,1.13648005723044
68.9,0.985278679065457,0.9891445202229,1.1355145805432
68.92,0.985472513888093,0.991776392703222,1.13429885610832
68.94,0.985728628202608,0.994801793133614,1.13313833520251
68.96,0.985991519181137,0.997808029261974,1.13259514189049
68.98,0.986055636425856,1.00020687076207,1.13175606217103
69,0.985988197015096,1.00257070977529,1.13077892026864
69.02,0.986050756655205,1.00482942689373,1.12916068561042
69.04,0.9861963177348,1.00699828299029,1.1276687266648
69.06,0.986570060879078,1.00878778144473,1.12662754407463
69.08,0.986974955863069,1.00996458240269,1.12468709664553
69.1,0.98737864696652,1.01064758886458,1.12325533754364
69.12,0.987894277945975,1.01091747342013,1.12057800441357
69.14,0.988306675079159,1.01161717376017,1.11732758123256
69.16,0.988477373535564,1.01326491031311,1.1129754915746
69.18,0.988556839830966,1.01445100375131,1.10760519271978
69.2,0.988756757505297,1.01574661255084,1.10145246579121
69.22,0.989113181336335,1.01758629017502,1.09362501171171
69.24,0.989669069255886,1.01969730571667,1.0853670023012
69.26,0.990130668497717,1.02179212093629,1.07758271816355
69.28,0.990559048192246,1.02368226712546,1.06967409580508
69.3,0.991045069263532,1.02501133393701,1.0617310813861
69.32,0.991624794609199,1.02663492295557,1.05245085882202
69.34,0.991946146974792,1.02846817940868,1.04235373437419
69.36,0.992112130537841,1.03015426733544,1.03151816842666
69.38,0.992287622222255,1.03230791091841,1.02084439351014
69.4,0.992532191117996,1.03484108769259,1.01185108735687
69.42,0.992804259154443,1.03785141848741,1.00211404795279
69.44,0.993079160829413,1.04145751538133,0.992206091786487
69.46,0.993386696617937,1.04493174497255,0.983633329918835
69.48,0.993634887474877,1.04825191580515,0.975440922670322
69.5,0.993866168076037,1.05172613121416,0.967719345621758
69.52,0.993819063815322,1.05503377986959,0.960822420836257
69.54,0.993897096134702,1.05858954028758,0.95333984888353
69.56,0.994364666626539,1.06192888175453,0.946467760592836
69.58,0.995088614847582,1.06515203546668,0.940499658762444
69.6,0.995941028116396,1.06816327676176,0.935373796276793
69.62,0.996811244961469,1.07127478024526,0.930883873333757
69.64,0.997826289971522,1.07394235838068,0.927228979829231
69.66,0.998856443269921,1.07710168342322,0.924092344209522
69.68,0.999872458653873,1.080182111859,0.921023872646542
69.7,1.00087415547745,1.08247060702798,0.918670943686061
69.72,1.00186254452047,1.08390803873124,0.915955544730573
69.74,1.00266013751452,1.08536414496383,0.913291884650377
69.76,1.0033602068415,1.08696621615416,0.912158352246034
69.78,1.00434230573813,1.08873205729272,0.912092174662957
69.8,1.0052683232919,1.09044414268333,0.911331740234269
69.82,1.00592114270472,1.09259169897757,0.909399664880575
69.84,1.00645320792889,1.09487189341015,0.907320572517201
69.86,1.006873042418,1.09654029027363,0.904683708811563
69.88,1.00735160193529,1.09805247869602,0.903195405867843
69.9,1.00779866371001,1.09948480775289,0.902464987218604
69.92,1.00827179867631,1.10019966642037,0.90106149246714
69.94,1.00868734742376,1.09967590100125,0.900644070302594
69.96,1.00934060431044,1.09912859793147,0.901781392784506
69.98,1.00998762346096,1.09822585683841,0.904327124298407
70,1.01048274799386,1.09757937804486,0.908675814323813
70.02,1.01086735249274,1.09707207826728,0.912636672591426
70.04,1.01117454299144,1.09654481596494,0.916351722584837
70.06,1.01158633573948,1.09621179072681,0.920346857294117
70.08,1.01196165648113,1.09545932096094,0.924367329726923
70.1,1.01224547818619,1.09441131905235,0.929282186392438
70.12,1.01249061774521,1.09348839509703,0.934880368750945
70.14,1.01294311854016,1.09292834984978,0.940732616686268
70.16,1.01347388968443,1.09228183710382,0.946833610802523
70.18,1.0141081123815,1.09129209379489,0.953558560774824
70.2,1.01474571396786,1.09014552580671,0.960874031678794
70.22,1.01517282951808,1.08840730562905,0.968246806766508
70.24,1.01547219437899,1.08699032286497,0.975706313965375
70.26,1.01584373095279,1.0854405455411,0.982802370563992
70.28,1.01633882317703,1.08403579293459,0.990061807560837
70.3,1.01693373858226,1.08309883272547,0.997828569092215
70.32,1.01763390296659,1.08263529603103,1.00512688342791
70.34,1.01843269481732,1.08288846113589,1.01072813757442
70.36,1.01940994223131,1.08284381586179,1.01455713716614
70.38,1.02015990282992,1.08292537829074,1.01667174682423
70.4,1.02104457817716,1.0833286557651,1.0179509176344
70.42,1.02188551124522,1.08417175895285,1.01881267587766
70.44,1.0225936092697,1.08479727209839,1.01979330104438
70.46,1.02323025244746,1.08535126968123,1.02056730501855
70.48,1.02390758903967,1.08558016523489,1.02164259361134
70.5,1.02447807482801,1.08556946133507,1.02121514132945
70.52,1.02507391875539,1.08519121707589,1.02098388749765
70.54,1.02583500028742,1.08485065607332,1.02134890749119
70.56,1.02651167125304,1.08463265982173,1.02245604202009
70.58,1.02721129995129,1.08402794019112,1.02362657311696
70.6,1.02782520442003,1.08293658668256,1.02442264337126
70.62,1.02834562143009,1.0819468184086,1.02604819622362
70.64,1.02884255851714,1.08037901029743,1.02720042001542
70.66,1.02918123330255,1.07945176328624,1.02815554179081
70.68,1.02958011626556,1.0792670366347,1.02904573757065
70.7,1.03008719673824,1.07855100454409,1.0290455167601
70.72,1.03072630691185,1.07708458423649,1.02848117172944
70.74,1.03131278813693,1.07608019097018,1.02715932891756
70.76,1.03191883805211,1.0754784153501,1.02560647645596
70.78,1.03233297126853,1.07521818410179,1.02320645029422
70.8,1.03257891529655,1.07514078139923,1.02036518042077
70.82,1.03268345457365,1.07540070800021,1.01702676182209
70.84,1.03276450110696,1.07581580003237,1.01263966308783
70.86,1.03277738745868,1.07562203204029,1.00873816039909
70.88,1.03288741237541,1.0752991307905,1.00547527160755
70.9,1.03299987048242,1.07471474771989,1.00136149022878
70.92,1.0327888132939,1.07394356738876,0.997182979059914
70.94,1.03264082541716,1.07338829380655,0.992518695264242
70.96,1.03253225227781,1.07266078919509,0.985327614948077
70.98,1.03259248852333,1.07209611871676,0.977664100500203
71,1.0324958505985,1.07149128657689,0.970122764277564
71.02,1.03217294357063,1.07110905104292,0.961400832620479
71.04,1.03169850562934,1.07048846098553,0.952773354074219
71.06,1.03111633142177,1.07015727888263,0.943023513459564
71.08,1.03056851879691,1.06986885792664,0.933308403647776
71.1,1.02991287036779,1.06875376839625,0.924453008736775
71.12,1.02935943926175,1.06703185571943,0.916038880469806
71.14,1.02887629794449,1.06517615994532,0.908982350268922
71.16,1.02832015699299,1.06340292645704,0.90254715262
71.18,1.0279745637054,1.06132702059874,0.895978062923613
71.2,1.02790636230045,1.05911673354381,0.888967730597369
71.22,1.02799710584178,1.05719792755164,0.883524444965051
71.24,1.02812523038542,1.05566245177323,0.8791940915003
71.26,1.02809209822532,1.05522164764923,0.874930032958555
71.28,1.02790999301741,1.05483015065692,0.869361749510109
71.3,1.02798343710495,1.05461337044208,0.863058807137304
71.32,1.02815886254198,1.05470365724079,0.856014328129348
71.34,1.02836159101098,1.05460428869264,0.848595563394834
71.36,1.02863494904401,1.05424740016862,0.840827762245177
71.38,1.0290197981448,1.05390934662732,0.833926695863351
71.4,1.02951704909904,1.0530515341818,0.827611239477432
71.42,1.0298512882273,1.05180688474234,0.820624539109385
71.44,1.03004593747633,1.05019044957161,0.81360640671146
71.46,1.03014838498957,1.04855051512051,0.807393754652434
71.48,1.03027144351329,1.04724375522368,0.801924077834989
71.5,1.03019945312139,1.04641798287457,0.796537275995405
71.52,1.02994484763764,1.04490277564097,0.792582838047283
71.54,1.02969600306111,1.04278984025962,0.789069687600839
71.56,1.02965690586933,1.04032423292057,0.786027274352324
71.58,1.02967851115534,1.03734447580269,0.783319573367421
71.6,1.02964125680808,1.03384460616137,0.779380339722061
71.62,1.02956138907452,1.03086030706329,0.776020188834213
71.64,1.0293024032042,1.0281831593145,0.773566829996619
71.66,1.02895044881899,1.02612464762662,0.771470154933976
71.68,1.02871767158353,1.02368898382969,0.769143291942576
71.7,1.02876933662484,1.02148080725184,0.767656440886393
71.72,1.0286959231394,1.01908659571201,0.766489914835015
71.74,1.02838374781307,1.01665904537684,0.764879720547903
71.76,1.0280352256807,1.01462984657741,0.764110035251539
71.78,1.02761881919799,1.01208658637307,0.764529475380555
71.8,1.02714659777267,1.00996508235951,0.767364012734392
71.82,1.0269139483845,1.00893674212917,0.769959210440981
71.84,1.02660232540144,1.00823821186464,0.773820726553221
71.86,1.02615263972521,1.00781396400766,0.778533973329544
71.88,1.02575273900023,1.00738042053523,0.78442470421799
71.9,1.02543324684038,1.00723150951303,0.791091642495242
71.92,1.02519651376216,1.00706214145448,0.79740020235905
71.94,1.02502514340463,1.006819026165,0.803509701925908
71.96,1.02499702739124,1.00729829684873,0.810075855321997
71.98,1.02509159482131,1.00819472407032,0.816145573588644
72,1.02523951167865,1.00908227330573,0.823250504467987
72.02,1.02552076445519,1.01016013943422,0.831655491702618
72.04,1.02583157820202,1.0107066479181,0.840373127708576
72.06,1.02616738400659,1.01132834545083,0.847731747037444
72.08,1.02644533902981,1.01141834139138,0.855873668442058
72.1,1.02656171651757,1.01161103171895,0.866059103709977
72.12,1.0268320143103,1.01150711055898,0.876038231783755
72.14,1.02725175043432,1.01088270953823,0.885376740069473
72.16,1.0277335482018,1.01022905483797,0.894373076408266
72.18,1.02811602435805,1.00949480572501,0.902290424212341
72.2,1.02875693508192,1.0085128418507,0.910595692809437
72.22,1.02941050996584,1.00725348094267,0.918275018561761
72.24,1.03008111574746,1.00626764177026,0.92539966334901
72.26,1.03084920618495,1.00508551453485,0.931889140056575
72.28,1.03153831401182,1.00322977610359,0.938376260219482
72.3,1.03210872035753,1.00112050772885,0.945600642083308
72.32,1.03254591997545,0.997962666814982,0.952662182102082
72.34,1.03265673425729,0.994521809512617,0.959722299084573
72.36,1.0327386269509,0.991789417994822,0.967256846931943
72.38,1.03277839975135,0.988934421079893,0.976161357700522
72.4,1.0328941861545,0.987220269182082,0.986763537255215
72.42,1.03304596334218,0.986119514664423,0.997348862301525
72.44,1.03332946424384,0.984693529568551,1.00795018662841
72.46,1.03371573167427,0.983846162915053,1.01939925009364
72.48,1.03400385435059,0.982887883973578,1.03064272526459
72.5,1.03427246244082,0.981432640769992,1.04044441931245
72.52,1.03459771372626,0.979690665534609,1.04994154277261
72.54,1.03477752132672,0.977962007455047,1.0589785763357
72.56,1.03474314457408,0.976328560246866,1.06582926598496
72.58,1.03467225409126,0.974132050072162,1.07231175339872
72.6,1.03462748914817,0.97156908789108,1.07922882294863
72.62,1.03445021058581,0.969758552609045,1.08547086577416
72.64,1.03414161829034,0.968655509022128,1.09080767787124
72.66,1.03387647178013,0.967109570338658,1.09486519614835
72.68,1.03344841983799,0.965472613182058,1.09894286115843
72.7,1.0329476180159,0.963379865738639,1.10225869083115
72.72,1.03249616787643,0.961185367219894,1.10577022382944
72.74,1.03200905337205,0.95940007470668,1.109372809868
72.76,1.03131687272519,0.95736537627129,1.11357104013374
72.78,1.03057745556965,0.955688473012935,1.11767275971106
72.8,1.02960411854278,0.954177157967949,1.1228670874135
72.82,1.02862959591446,0.952016848857817,1.12826893769371
72.84,1.02752358334744,0.950674588753023,1.13310619565437
72.86,1.02646480328999,0.950127535361809,1.13878505395693
72.88,1.02547400120524,0.950016170697258,1.1455922178546
72.9,1.02476213791969,0.950011440767569,1.15274150165238
72.92,1.02419094279359,0.949780743029586,1.15862722507805
72.94,1.02352945194986,0.949199110242756,1.16344221351683
72.96,1.02280576720138,0.949012478592473,1.16939136077834
72.98,1.02206932160435,0.948535064456543,1.17600657636464
73,1.02135409311803,0.948224071998215,1.18335448459289
73.02,1.02067925480255,0.948731888592701,1.18912882222824
73.04,1.01999105380778,0.94935832937608,1.19364590523328
73.06,1.01902841347834,0.949758189618386,1.19784969189738
73.08,1.01804665227423,0.951086157899454,1.2025963611808
73.1,1.01729233837283,0.952771892332202,1.20680569364821
73.12,1.01657269396803,0.954601112084627,1.21016213044627
73.14,1.01580066772261,0.956023947798267,1.21259474085572
73.16,1.01509018652508,0.957796048824705,1.21402197511702
73.18,1.01426223047757,0.959001237470618,1.21420274278952
73.2,1.0136845904306,0.959400683590108,1.21279877034404
73.22,1.01306121413211,0.959726294682746,1.21144648362946
73.24,1.0123959501416,0.959177968333485,1.21031396605561
73.26,1.01172127201946,0.958400029909684,1.20849975285409
73.28,1.01081463839961,0.958172728450248,1.20675435881865
73.3,1.01000249516628,0.958269672035575,1.20463743452627
73.32,1.00928073275362,0.958266734724314,1.2015480999836
73.34,1.00872674971672,0.958259762212197,1.19928253594074
73.36,1.0080182485595,0.958055261093812,1.19656947613643
73.38,1.00718321615412,0.957569147883117,1.19359770998164
73.4,1.00645611004541,0.956492194021857,1.19092027428398
73.42,1.00571346991691,0.955292020481249,1.18752331127775
73.44,1.0050317096422,0.953914909482347,1.18436370038413
73.46,1.00432894321899,0.952643678880641,1.18053081635571
73.48,1.00372880307287,0.951333496992585,1.17629178050423
73.5,1.00324782706188,0.949919413432331,1.17162258351595
73.52,1.00291491494302,0.949568896260159,1.16679145940381
73.54,1.00256412537529,0.949685861849125,1.16167146664834
73.56,1.00230189089165,0.949781532659311,1.15623530655686
73.58,1.00208393060975,0.94990788517448,1.15088504821064
73.6,1.00171473232194,0.950342621617364,1.14520861854149
73.62,1.00137665570862,0.950630368197208,1.13746753518181
73.64,1.00115877443037,0.951123495589832,1.1291918051568
73.66,1.00112223020543,0.951182918417797,1.12110652612014
73.68,1.00115973922381,0.950889083724683,1.11245737139561
73.7,1.00148109235322,0.950050972697038,1.10427728260568
73.72,1.00185869921784,0.948555586867071,1.09561123369817
73.74,1.00212595318926,0.946986539829038,1.0864311694859
73.76,1.00243332157797,0.945666726269466,1.07704017409802
73.78,1.00261177413636,0.944772166991065,1.06731472860666
73.8,1.00248006086386,0.943834103353782,1.05789547528501
73.82,1.00226040370463,0.94324768700763,1.04862928446851
73.84,1.00182638759145,0.942347547502719,1.04006372134353
73.86,1.00142388373112,0.941243716850375,1.03261357802201
73.88,1.00091298806334,0.940099287399277,1.02492342362244
73.9,1.00034037178826,0.938607472427046,1.01726430315409
73.92,0.999800762922032,0.936850309479269,1.00955293559592
73.94,0.999205748396629,0.934816848411459,1.00164934416665
73.96,0.998464980888558,0.932827327752167,0.994353243259401
73.98,0.997733424217307,0.930791312614351,0.986941320666131
74,0.997249751837766,0.929056684834601,0.979945607326598
74.02,0.996882722446111,0.927577344784336,0.973128302101917
74.04,0.996593015719823,0.925676762736324,0.966104486207201
74.06,0.996279685778002,0.924529261722338,0.959872172078608
74.08,0.995828399100413,0.922830814909197,0.954232109916864
74.1,0.995379840874542,0.920544708164336,0.948988910015154
74.12,0.994952392469066,0.918451079763887,0.942231634476905
74.14,0.994570684847436,0.916543409317843,0.934726233105906
74.16,0.994264396884139,0.914538650535387,0.927404670918227
74.18,0.993901283911379,0.912565155306344,0.918403765956251
74.2,0.993521066926164,0.910468724437237,0.90886995435185
74.22,0.993008607437146,0.907874860176826,0.900160604713822
74.24,0.992482521227121,0.90521561166663,0.891668485082159
74.26,0.992010569234415,0.902454868984737,0.883892992507355
74.28,0.991511619853361,0.900135164670339,0.876080612084842
74.3,0.991014886765076,0.898044214662454,0.867130455934659
74.32,0.990542772993819,0.895919613489256,0.858978881699425
74.34,0.990046516170494,0.893448580742868,0.852333654865589
74.36,0.989367693466534,0.891335334452006,0.844929383468365
74.38,0.988622840675301,0.889787234443913,0.838026374163258
74.4,0.988074872859349,0.888923924550816,0.831616945704669
74.42,0.987820417591549,0.887951614384099,0.826025894500046
74.44,0.987559502077007,0.887288149129297,0.820628748033489
74.46,0.987212221600952,0.887255005347482,0.814604961044339
74.48,0.987044931184967,0.887607552672247,0.808211037519174
74.5,0.986992249331803,0.887532889110859,0.80174167111537
74.52,0.986938303777781,0.887402753335929,0.795545144874208
74.54,0.986927026217174,0.888035017497343,0.789783825852587
74.56,0.986935110067589,0.88964265686256,0.7849600815186
74.58,0.986697270578149,0.891444853204239,0.78179520147084
74.6,0.986498521023916,0.893585056725758,0.779295651710072
74.62,0.986444082603346,0.896112165471324,0.777364930689258
74.64,0.986317278627846,0.897841249423956,0.776165806280529
74.66,0.98605702448168,0.899593195763679,0.774093264540021
74.68,0.98598942077864,0.901406389937118,0.771540327683908
74.7,0.986087975554111,0.903005150323712,0.768712814353893
74.72,0.98633453376371,0.903841304022954,0.766428993651761
74.74,0.986741807920758,0.905357591264591,0.765012060365059
74.76,0.987136171451587,0.907184556689662,0.764683938355879
74.78,0.987709457534504,0.909096619438635,0.764794876791128
74.8,0.988470766507063,0.910981097924663,0.766514715199341
74.82,0.989162752931088,0.913029383612648,0.769169342355852
74.84,0.989636800578035,0.914964728568887,0.771276718831601
74.86,0.989876607725735,0.916794056403915,0.772337900487066
74.88,0.989886074906596,0.918536745095292,0.77478634421915
74.9,0.989878432836223,0.920673658073748,0.776888502287644
74.92,0.990043342598449,0.923036451979291,0.780193361751207
74.94,0.990140596236535,0.925720585229956,0.783463592105606
74.96,0.990175865004113,0.928073420579749,0.787480034463886
74.98,0.990150734593747,0.930418752575107,0.792179657743309
75,0.99012697618994,0.933392039880658,0.796339006122241
75.02,0.989580894249973,0.935363628048626,0.797888427802458
75.04,0.988213743030238,0.935032597585781,0.794513421484018
75.06,0.98617993043269,0.932166441481947,0.786869342841471
75.08,0.983403942117234,0.926238896314288,0.7746993670222
75.1,0.9798616478039,0.917294946548794,0.759488405799465
75.12,0.975557984742933,0.905969245825103,0.739901703464291
75.14,0.97044286713724,0.892076267443933,0.715706015373375
75.16,0.964833092765462,0.87513725036663,0.687003796454371
75.18,0.958438573358189,0.855437425428167,0.655234797954841
75.2,0.951345335078405,0.833257876485911,0.619154769660972
75.22,0.943443085939193,0.808943442408608,0.578946165188007
75.24,0.935054758036561,0.783658270321149,0.534931310208876
75.26,0.926196856498103,0.756540665935844,0.487738178789372
75.28,0.916990172810972,0.727173749112032,0.437852296001788
75.3,0.907361758491542,0.695898036875783,0.384850311412443
75.32,0.89754061306034,0.66325224368566,0.329797149122008
75.34,0.887428819459124,0.628637934859005,0.27234371728204
75.36,0.877003669545476,0.592587801695812,0.212740706224279
75.38,0.866523662892966,0.555165506375484,0.149882491477992
75.4,0.85581492049413,0.516403524117607,0.0837234313041899
75.42,0.844799878640303,0.477160262742254,0.0159068715300716
75.44,0.833593742458872,0.437504991957525,-0.0537830064264318
75.46,0.822113400718303,0.397114979753099,-0.124479947954095
75.48,0.810323227963043,0.355680571917312,-0.196684678797242
75.5,0.798399397705143,0.31352126394605,-0.270608419599505
75.52,0.786424438829591,0.271434595322296,-0.34539253426036
75.54,0.774195212426791,0.229205669278584,-0.421623042243791
75.56,0.761587084361545,0.186338042584037,-0.49885819133204
75.58,0.74866755075494,0.142411753810934,-0.576026234554183
75.6,0.735497303633788,0.097972906625685,-0.653431365969102
75.62,0.722195295061356,0.0530321295055472,-0.73074532783304
75.64,0.708564077829208,0.00828121094991313,-0.807795777764774
75.66,0.694611217692257,-0.036894814579031,-0.883574134410099
75.68,0.680546972404704,-0.0823849136968125,-0.959636471162104
75.7,0.666277952879016,-0.127168726046295,-1.03669345865521
75.72,0.651951151989554,-0.171046428675292,-1.11202918210103
75.74,0.637878546732534,-0.214610981642979,-1.18517984998135
75.76,0.624156850438327,-0.257855672873717,-1.25626476876564
75.78,0.610516859800094,-0.300507677891636,-1.32529276837656
75.8,0.596970835828899,-0.342571161726344,-1.39318058057605
75.82,0.583342398143093,-0.384363637811905,-1.45985424524626
75.84,0.569651569028823,-0.426084883825658,-1.52552999582274
75.86,0.555747012090146,-0.467079111013954,-1.5889896601449
75.88,0.541696034713899,-0.5070621364528,-1.65026628565064
75.9,0.527710339702137,-0.546501451660397,-1.70901563412721
75.92,0.514024536608198,-0.585257346956396,-1.76520960309407
75.94,0.500279893654616,-0.62369613415423,-1.81861307298744
75.96,0.48653555967479,-0.66233100039158,-1.86919174901315
75.98,0.472793331181833,-0.700303169112093,-1.91850729237167
76,0.45896882722843,-0.737426117236953,-1.96526324006821
76.02,0.445230858849129,-0.773719694517376,-2.01062037162619
76.04,0.431512871653144,-0.809343789429782,-2.05335796219843
76.06,0.417539797427822,-0.844373321610599,-2.0930018856891
76.08,0.40369214171367,-0.878599263474095,-2.12937134300363
76.1,0.389916899829658,-0.91188108702504,-2.16275550448442
76.12,0.376149189756007,-0.944538633041772,-2.19338363869152
76.14,0.362244377610954,-0.976289092022223,-2.22223420594884
76.16,0.348498399703165,-1.00648214032255,-2.24837937756775
76.18,0.334829443766293,-1.03517632602003,-2.27030534479534
76.2,0.32114556374929,-1.06354231606433,-2.28788639428334
76.22,0.307627695181682,-1.09091527200259,-2.29981003720881
76.24,0.294096288363939,-1.11796203564821,-2.30902523502564
76.26,0.280488144837654,-1.14378396874985,-2.31566230795971
76.28,0.266979006064322,-1.16894410333272,-2.31869634727486
76.3,0.253843373748985,-1.19366858589952,-2.31840323639846
76.32,0.240976166995486,-1.21769809018153,-2.31509245562025
76.34,0.228368498516467,-1.24058603414528,-2.31054501225602
76.36,0.215892461873801,-1.2623092891408,-2.30472229759461
76.38,0.203488338092282,-1.28313983385711,-2.29671119877962
76.4,0.191269027441409,-1.30255528428706,-2.28713228424828
76.42,0.179180215785173,-1.32080429841587,-2.27469995821251
76.44,0.167224553714172,-1.33787933098457,-2.25994251988694
76.46,0.155349625363855,-1.35455228954867,-2.24280419491424
76.48,0.143682534051567,-1.37029745296587,-2.22421343835916
76.5,0.132017327765836,-1.38485061310781,-2.20280527092157
76.52,0.120335055423494,-1.39902875417892,-2.17834918012833
76.54,0.108662594685488,-1.41180664479457,-2.15183225049921
76.56,0.0970729134136862,-1.42381717691367,-2.12233857999191
76.58,0.0856067598272016,-1.4345621703691,-2.09072985352899
76.6,0.0740694280413024,-1.44465460497881,-2.05558296120522
76.62,0.0626108123657961,-1.4534820886505,-2.01829920841562
76.64,0.0511464289226972,-1.46195832428297,-1.97920545614362
76.66,0.0399294170031481,-1.46995784675293,-1.93894965042115
76.68,0.0287890058026742,-1.47630513342669,-1.89689645804021
76.7,0.0177673237920019,-1.48195804811682,-1.85304239201302
76.72,0.00676707348115128,-1.48761368093961,-1.8075472331596
76.74,-0.00391805582978882,-1.49216096214782,-1.7602614166321
76.76,-0.0143324260810488,-1.49560668282118,-1.71186343166526
76.78,-0.024477736774461,-1.49876039878814,-1.6616505143733
76.8,-0.0345691283479309,-1.50209295031004,-1.61082358439875
76.82,-0.0445361480570834,-1.50590346296374,-1.55952927859094
76.84,-0.0542750022028209,-1.50881678976851,-1.507021878221
76.86,-0.0639399216143349,-1.51144163236792,-1.45350626941754
76.88,-0.0736052441083624,-1.51317879898587,-1.39817814716028
76.9,-0.0829521459225599,-1.51327886115816,-1.34192900188305
76.92,-0.0920491075160352,-1.5129163866262,-1.28453757549412
76.94,-0.10098504749951,-1.51098714951737,-1.22733939223981
76.96,-0.109966184397294,-1.50832279123927,-1.16923453102477
76.98,-0.118885854758429,-1.50566512030039,-1.1102418514601
77,-0.127909915443203,-1.50155145418372,-1.05063689750085
77.02,-0.136984632370332,-1.4966211641893,-0.991139800804042
77.04,-0.146154668514408,-1.4914945551638,-0.932081966412751
77.06,-0.155236282071811,-1.48543936645662,-0.874562280646351
77.08,-0.164173228725239,-1.47812111560254,-0.818781837537191
77.1,-0.172881617448541,-1.47032547594543,-0.764618975344801
77.12,-0.181685097747261,-1.46205443469208,-0.711259138292725
77.14,-0.19058644508231,-1.45407963630845,-0.658582631007174
77.16,-0.199578701187604,-1.44575075808499,-0.608268869313681
77.18,-0.208716091680452,-1.43750024936019,-0.560053327861899
77.2,-0.217638670171624,-1.42929321912048,-0.513536363599989
77.22,-0.226491585619427,-1.42053387362388,-0.468305661701691
77.24,-0.235081786792396,-1.41157575218713,-0.423831653221149
77.26,-0.243464125282049,-1.40370284264394,-0.381096089328269
77.28,-0.251811352816392,-1.39635518482889,-0.340444928859374
77.3,-0.259980887303816,-1.38903412599788,-0.302199619387473
77.32,-0.268108028794683,-1.38171217869234,-0.266338613098234
77.34,-0.276178307192194,-1.37419787162402,-0.23336891419358
77.36,-0.283904511680397,-1.36579618206988,-0.203652060114553
77.38,-0.29156318809167,-1.3568582525059,-0.177481833761607
77.4,-0.299346286861772,-1.34790598129326,-0.153436599350031
77.42,-0.307180824453829,-1.33937024056261,-0.132039624683973
77.44,-0.315100498671463,-1.33095450278732,-0.112332881624911
77.46,-0.323161521019045,-1.32227376447813,-0.0955301979610368
77.48,-0.33131228859094,-1.31343324066866,-0.08207640056993
77.5,-0.339491392000597,-1.30534032852888,-0.0695458769733895
77.52,-0.347702870423436,-1.29679190557014,-0.0596122268978582
77.54,-0.355867138166114,-1.28706883002586,-0.0533334004753618
77.56,-0.364165365530897,-1.27692154146202,-0.0486941242243015
77.58,-0.372364940601609,-1.26715049231662,-0.0470222548690581
77.6,-0.380492752121252,-1.25690877208093,-0.0464157830567347
77.62,-0.388694630280862,-1.2462712634296,-0.0482814188178372
77.64,-0.396887541265576,-1.2350751838348,-0.0521364960102813
77.66,-0.405035745130755,-1.22357720823323,-0.0575456441999808
77.68,-0.413007668877095,-1.21159559765383,-0.0647217097220337
77.7,-0.420864847598735,-1.19944464261172,-0.0730965213581451
77.72,-0.428625977813331,-1.18733757739391,-0.0843000365906659
77.74,-0.436353948573091,-1.1746275287064,-0.0975095042324928
77.76,-0.443979192380705,-1.16134403279719,-0.111901790844605
77.78,-0.451388523526285,-1.1475606000205,-0.128127571033142
77.8,-0.458954646763082,-1.13310101180985,-0.145841156452506
77.82,-0.466731211695955,-1.11910895499289,-0.165860510949229
77.84,-0.474508594714501,-1.10520799468711,-0.188905762114236
77.86,-0.48208397361541,-1.09187006041538,-0.212974334255558
77.88,-0.489497441175519,-1.07864323288502,-0.23884841893381
77.9,-0.496725880711332,-1.0655126306362,-0.266302742986872
77.92,-0.503702251054963,-1.05301773592101,-0.29570666272645
77.94,-0.510447626623239,-1.04094090444992,-0.32687852772215
77.96,-0.51719560352756,-1.02903797240812,-0.357804743055072
77.98,-0.523911905443389,-1.01646501023821,-0.389088744490956
78,-0.530549107476894,-1.00351762951895,-0.421624352595518
78.02,-0.536984543555883,-0.991097842058034,-0.454461938717644
78.04,-0.543204831582763,-0.979078505205373,-0.487907472064442
78.06,-0.549180361406327,-0.968050493596845,-0.521951658200007
78.08,-0.55515846256757,-0.95711338897583,-0.557020729160658
78.1,-0.561108607102448,-0.946764827923861,-0.592879121094638
78.12,-0.566958606063649,-0.937017232594985,-0.629306039911277
78.14,-0.572870619328764,-0.927745492634662,-0.666310976745369
78.16,-0.578778618692801,-0.918581657333075,-0.702979012811595
78.18,-0.584500717754421,-0.908776286903075,-0.739963982514981
78.2,-0.590328744839331,-0.899471901778233,-0.778155158265817
78.22,-0.596114866936248,-0.890370021061062,-0.817576311765019
78.24,-0.60169111922084,-0.881501129000276,-0.857376295387475
78.26,-0.607176871518354,-0.872857972025007,-0.897299912752183
78.28,-0.612629710425976,-0.864085359152608,-0.93786601493058
78.3,-0.618011096107638,-0.855648096856541,-0.978804980764797
78.32,-0.623266391018234,-0.847359310947029,-1.01890958357622
78.34,-0.628518672038294,-0.838647886587208,-1.05896149384706
78.36,-0.633798727844768,-0.830828825657264,-1.09853341411837
78.38,-0.639020206914299,-0.8239877190895,-1.13673084680374
78.4,-0.644268844544286,-0.817856913828322,-1.17420559074717
78.42,-0.649572435640625,-0.811659185715239,-1.21086813441106
78.44,-0.654745913316062,-0.805059850665649,-1.24709859721898
78.46,-0.659797363244026,-0.798554566408345,-1.28223580900627
78.48,-0.664762410187571,-0.791964823159395,-1.31735606565212
78.5,-0.669612101693126,-0.785754882379261,-1.35214830640455
78.52,-0.674589681424616,-0.780230781546361,-1.38572515604536
78.54,-0.679542504828713,-0.77475954599135,-1.41743383655819
78.56,-0.684382732688923,-0.769643372749319,-1.44856602076078
78.58,-0.688953280092809,-0.764616939733439,-1.47796200367813
78.6,-0.693532685455903,-0.75920998791676,-1.50694058650209
78.62,-0.698140545880718,-0.753861492014257,-1.53486313501149
78.64,-0.702734510356488,-0.749052645905911,-1.56159151507847
78.66,-0.706976143703957,-0.744142895425607,-1.58663084642946
78.68,-0.710866544441236,-0.739402300950192,-1.60843198270754
78.7,-0.714480958265524,-0.734847505046103,-1.62945309566913
78.72,-0.718006718388172,-0.730994725664832,-1.64878052552917
78.74,-0.721331021040601,-0.727482548490103,-1.66696226519823
78.76,-0.724500187930735,-0.724462981974468,-1.68396715605979
78.78,-0.72786001532516,-0.721235293182674,-1.69928584415577
78.8,-0.731355509281798,-0.718843006993675,-1.71257236893451
78.82,-0.734822487309861,-0.717076288863936,-1.72451160795658
78.84,-0.738220764585868,-0.715529504468753,-1.73426404171903
78.86,-0.741492231935695,-0.715077632986729,-1.74228114858373
78.88,-0.744615553207702,-0.714465444164202,-1.74883517941119
78.9,-0.747627286720897,-0.71328233221223,-1.7546237444583
78.92,-0.750431716315201,-0.712423778247264,-1.75649674986298
78.94,-0.753266522705696,-0.71227561274183,-1.7559381355899
78.96,-0.756169441030115,-0.712680457479048,-1.75305315705266
78.98,-0.758933265194291,-0.713911738211799,-1.74886237291249
79,-0.761657964210166,-0.715632611908916,-1.74260726111442
79.02,-0.764184472405923,-0.717694584985523,-1.73385079066891
79.04,-0.766498010875572,-0.719943469793664,-1.72370646794483
79.06,-0.769035573892188,-0.723043811080445,-1.71216563376
79.08,-0.771675624665812,-0.726415556714362,-1.69964601195024
79.1,-0.774352262536203,-0.730079361420476,-1.68625404720769
79.12,-0.777037124663251,-0.734228523898889,-1.67186864318571
79.14,-0.779767019510209,-0.73840472601817,-1.65538725607986
79.16,-0.78266795122943,-0.743282448984606,-1.638691482174
79.18,-0.785571332298168,-0.748557961003615,-1.62065775304751
79.2,-0.788540696697054,-0.753959885217922,-1.60060687767327
79.22,-0.791441704082197,-0.759405522831601,-1.57970194635053
79.24,-0.794103030362407,-0.765300892436822,-1.55809560345393
79.26,-0.796619774731645,-0.771339651437772,-1.53482978569169
79.28,-0.799055978315347,-0.777309811445703,-1.51027406657391
79.3,-0.801300603959963,-0.783575566624032,-1.4847207137494
79.32,-0.803423835570669,-0.790185923036951,-1.45703969072644
79.34,-0.805436082193106,-0.797117648533569,-1.42741504177328
79.36,-0.807436808434281,-0.804498023755039,-1.39741546435276
79.38,-0.809807619139008,-0.812618364538734,-1.36726209115861
79.4,-0.812468553122677,-0.821358144419551,-1.33703913911376
79.42,-0.815382135411696,-0.830321486933375,-1.30506947798891
79.44,-0.818275598927665,-0.839508419809528,-1.27205476608255
79.46,-0.821006286911484,-0.849072226696185,-1.23811524569332
79.48,-0.823755598597638,-0.858851987548289,-1.20330907006013
79.5,-0.826598359618513,-0.868145764452541,-1.16767266647082
79.52,-0.829307398903598,-0.877349570432873,-1.13126361388814
79.54,-0.831943866634845,-0.886777500202088,-1.094832828255
79.56,-0.834859029907233,-0.896259130229734,-1.05925871013799
79.58,-0.837926867404246,-0.905898864706663,-1.02527454365243
79.6,-0.840824682810839,-0.91501702205993,-0.99172884074314
79.62,-0.84368173787182,-0.923148619735172,-0.958934372139645
79.64,-0.846177481604211,-0.930193704440079,-0.926216581874882
79.66,-0.848501331741525,-0.936686542041261,-0.893645491477859
79.68,-0.850804585838004,-0.94330318508419,-0.8604388948023
79.7,-0.852864786642321,-0.950197089208238,-0.827524698429865
79.72,-0.854749191910876,-0.957280679918599,-0.794681490423593
79.74,-0.856855163714082,-0.964562222664718,-0.762912771066698
79.76,-0.858993417635112,-0.971496966574825,-0.732559317686148
79.78,-0.86108112346311,-0.978231320973358,-0.702067070441103
79.8,-0.863252660447776,-0.985638517540826,-0.671380113227465
79.82,-0.865405474701967,-0.993453459248533,-0.642105383485496
79.84,-0.867467534830292,-1.0014691273935,-0.613984845567416
79.86,-0.869198994510953,-1.00884266111804,-0.587334593808294
79.88,-0.870694552186969,-1.01583371309296,-0.561574721381178
79.9,-0.87229035890004,-1.02218800425617,-0.537102590993168
79.92,-0.874160730347177,-1.02924143096806,-0.513132325398983
79.94,-0.876231988226684,-1.03703695022122,-0.490576292227417
79.96,-0.878147018306135,-1.04471505754875,-0.469444109314063
79.98,-0.880095414868024,-1.05257201945468,-0.450710135159579
80,-0.881957308560041,-1.06016925698424,-0.433547334641915
80.02,-0.883789207439717,-1.06774145213264,-0.418737235436083
80.04,-0.885598884956531,-1.0748199689013,-0.406423951811551
80.06,-0.88749595722283,-1.08178825467226,-0.396126613597916
80.08,-0.889298582240001,-1.08927305054586,-0.386900448813396
80.1,-0.891085006325294,-1.09572560798347,-0.379243661213358
80.12,-0.892851352894023,-1.10118203963369,-0.372524776407673
80.14,-0.894674837468817,-1.10539852054633,-0.366301186827663
80.16,-0.896560170470349,-1.10914893956689,-0.362164935453028
80.18,-0.898263476590364,-1.11314643489298,-0.359677406594389
80.2,-0.900028104138192,-1.11725211323882,-0.357801407376182
80.22,-0.90199189004758,-1.12128641475363,-0.357068466799375
80.24,-0.904095613510304,-1.12447385511733,-0.358623649849979
80.26,-0.906057528315709,-1.12778248518288,-0.360485791431644
80.28,-0.907970387545856,-1.13133674801624,-0.362959917465798
80.3,-0.909736110413781,-1.13426558356932,-0.366061481318971
80.32,-0.911519481470476,-1.13683087772302,-0.37031782273846
80.34,-0.913331325971976,-1.13843990523496,-0.37603230541538
80.36,-0.914875098846544,-1.13940242350335,-0.383638656739625
80.38,-0.916182467108007,-1.13962729124444,-0.392245417096259
80.4,-0.917685890231918,-1.13928617356351,-0.402072817839875
80.42,-0.919433066070832,-1.13934536880088,-0.413550067972468
80.44,-0.921322560814552,-1.13974832766089,-0.425200501605157
80.46,-0.923199330820467,-1.14061333360435,-0.438051567195478
80.48,-0.925066331065062,-1.141165751865,-0.452195653671162
80.5,-0.926917666628306,-1.14087890087476,-0.466993737734596
80.52,-0.928545027469433,-1.13983390978754,-0.481566418020999
80.54,-0.930304428226973,-1.13864195371565,-0.496896127558712
80.56,-0.931864103535283,-1.13691083251325,-0.512542315551384
80.58,-0.933237520642875,-1.1354581460158,-0.528862344044896
80.6,-0.934526571120147,-1.13362629597898,-0.545472671632103
80.62,-0.93582105085079,-1.13128690340709,-0.56414763273933
80.64,-0.936914779191217,-1.12959606840175,-0.583699572327667
80.66,-0.937830251713941,-1.12816933471751,-0.603868162388947
80.68,-0.93864870652016,-1.12580003838518,-0.624717960636895
80.7,-0.939535764933301,-1.12327051920867,-0.645996384433854
80.72,-0.940362819668426,-1.12077972155945,-0.667064822875378
80.74,-0.941190184829029,-1.11852106963207,-0.688060841011134
80.76,-0.941981565482915,-1.11610116270374,-0.709540119984065
80.78,-0.942581386882682,-1.11308707242717,-0.732175083727976
80.8,-0.943277518641512,-1.10979718241763,-0.755615040198189
80.82,-0.944139409749134,-1.10650776761158,-0.779254087951192
80.84,-0.945119469527623,-1.1036781120827,-0.802256563231514
80.86,-0.94624672856738,-1.10091281996505,-0.824939734681281
80.88,-0.947579401852673,-1.09815149248244,-0.846798413112093
80.9,-0.949008670674184,-1.09474727810287,-0.867246059471897
80.92,-0.95041513295584,-1.09136246862313,-0.886319141697374
80.94,-0.951687256340104,-1.08922848375487,-0.905695180796428
80.96,-0.952652995771711,-1.08802563184069,-0.924403041827277
80.98,-0.953535320074802,-1.08731696613111,-0.942949090820833
81,-0.954540919243117,-1.08759557797734,-0.961579805163639
81.02,-0.955314325724202,-1.087698225643,-0.979816240020561
81.04,-0.955952019809865,-1.08736094178139,-0.998520888159874
81.06,-0.956420227432611,-1.0869508739632,-1.01751328753291
81.08,-0.956763714749224,-1.08617404409305,-1.0362915965473
81.1,-0.957154008706323,-1.08552978004153,-1.0555554245527
81.12,-0.957781193577626,-1.08548446389766,-1.07591081333821
81.14,-0.958324010262398,-1.08490644987863,-1.09676011797964
81.16,-0.958909386855257,-1.08331386004374,-1.11799673494109
81.18,-0.959539450795586,-1.08181152851942,-1.13939316148283
81.2,-0.960333513558411,-1.07997734555487,-1.15893411514335
81.22,-0.961092407267966,-1.07729792499202,-1.17746621797478
81.24,-0.962195156424014,-1.07476832094655,-1.19595514659846
81.26,-0.963352021406859,-1.07298229479462,-1.21272418402704
81.28,-0.964604397107796,-1.07078569941901,-1.22847559364482
81.3,-0.965652218164318,-1.06903931277174,-1.24316479157853
81.32,-0.966629400688151,-1.06733598258802,-1.25670310537234
81.34,-0.967658137937247,-1.06553372578601,-1.27081959612793
81.36,-0.968668753165682,-1.06352318120891,-1.28514129112323
81.38,-0.96968815850563,-1.06178507803014,-1.29975386590224
81.4,-0.970754146367065,-1.06097144674603,-1.31401688737574
81.42,-0.972073033702636,-1.06015045446594,-1.32881506655273
81.44,-0.973305331740167,-1.0586471294683,-1.34351861410669
81.46,-0.974542188433375,-1.05608453979826,-1.35700549239746
81.48,-0.975874772775696,-1.05356800106204,-1.36992609379317
81.5,-0.977162321506522,-1.05113181147488,-1.38185294901601
81.52,-0.978523110773739,-1.04814134929808,-1.39290590319417
81.54,-0.979854827684365,-1.04524543723044,-1.40340308265312
81.56,-0.981096444475636,-1.04220892153958,-1.41238674753866
81.58,-0.982202613617911,-1.03941360866992,-1.42070582992916
81.6,-0.983061920022872,-1.03763043153941,-1.4287238839017
81.62,-0.983891275845418,-1.03571549954089,-1.43497223574913
81.64,-0.98457044757594,-1.03314754797577,-1.43974246339594
81.66,-0.98509053829739,-1.03048190317774,-1.44256253460153
81.68,-0.985846761885323,-1.02792026984155,-1.44349879211063
81.7,-0.986651668642836,-1.02498139230374,-1.44200065081482
81.72,-0.987259241350675,-1.02126918573387,-1.43874811556035
81.74,-0.987636908219893,-1.01830789182275,-1.43388103743932
81.76,-0.98798239247753,-1.01531842055716,-1.42813203477288
81.78,-0.988164614787777,-1.01309561064195,-1.42117778344896
81.8,-0.988348514203584,-1.01084618030147,-1.41402040182818
81.82,-0.988333197469794,-1.00884631242433,-1.40643435275049
81.84,-0.988487107875722,-1.00716486790108,-1.39797636376408
81.86,-0.988896923405242,-1.00633829637255,-1.38948560133866
81.88,-0.98937316316856,-1.0062305173043,-1.3809765473516
81.9,-0.989629384165736,-1.00612722611724,-1.37192852445799
81.92,-0.989709341763238,-1.00599836885776,-1.35998285991005
81.94,-0.989804443562601,-1.00524922386231,-1.34659672987017
81.96,-0.989888860986318,-1.00377453876014,-1.33183012728705
81.98,-0.990034845563265,-1.00254514731383,-1.31619322122253
82,-0.990256310300059,-1.00182789926408,-1.29961113878835
82.02,-0.990601113021945,-1.00101742881494,-1.28321600993495
82.04,-0.990811120756825,-0.999986341808729,-1.26706209424722
82.06,-0.990977461886327,-0.999505814779516,-1.25069664554833
82.08,-0.991136404861304,-0.998952759670357,-1.23341601631028
82.1,-0.991525233249506,-0.997763453298642,-1.21519711928665
82.12,-0.992106814094765,-0.996640899040974,-1.19597650939895
82.14,-0.992672938189041,-0.995811325409689,-1.17582649073209
82.16,-0.993148805435822,-0.995332899044305,-1.15499895257544
82.18,-0.993467085905696,-0.994258627775443,-1.13370619893884
82.2,-0.993854292484109,-0.993280074201433,-1.11281250439251
82.22,-0.994316073265538,-0.992074187886077,-1.09086449191208
82.24,-0.994532774162331,-0.991598676571084,-1.0683813439742
82.26,-0.99467427859459,-0.990509592259432,-1.04548328671441
82.28,-0.994811555570553,-0.990298477832976,-1.02178736019991
82.3,-0.995144741623403,-0.990511702436582,-0.997055254992242
82.32,-0.995476506287541,-0.99079683504695,-0.972579998849132
82.34,-0.995751375270347,-0.991431981603734,-0.949789879962914
82.36,-0.995764337357368,-0.991649551978133,-0.928612362711116
82.38,-0.99561919791363,-0.991120475978074,-0.90752710535838
82.4,-0.995490204288547,-0.990385284418107,-0.886685909968772
82.42,-0.995208473392486,-0.98893453898576,-0.86629660056276
82.44,-0.995025708500318,-0.98767768319749,-0.848009827560185
82.46,-0.995037021089221,-0.986987843028992,-0.830478480369621
82.48,-0.994979553886505,-0.986990964487732,-0.814335373799226
82.5,-0.994933343511301,-0.987563654259122,-0.797071584406178
82.52,-0.994891035123411,-0.987856003933331,-0.780211563557732
82.54,-0.994902726902879,-0.987992554655318,-0.764139406199447
82.56,-0.994910925076335,-0.987716413852842,-0.749528878298819
82.58,-0.994953620230319,-0.987412792503221,-0.735017268344976
82.6,-0.995123335444577,-0.986899039477448,-0.722953707379807
82.62,-0.99521723066226,-0.986388432117511,-0.712825610114002
82.64,-0.99542652087931,-0.986010348720967,-0.703578598856166
82.66,-0.995943541907388,-0.986012278317015,-0.695524898290176
82.68,-0.996701395683529,-0.986585286086264,-0.686635369664855
82.7,-0.997317265190976,-0.986801975984555,-0.678105718130287
82.72,-0.997733828053512,-0.986696855959685,-0.669665475491034
82.74,-0.997918613079298,-0.987214553978811,-0.661082092304381
82.76,-0.998107327896611,-0.987146004903135,-0.652811022066334
82.78,-0.99828707682752,-0.986792762510034,-0.64571076879424
82.8,-0.998515581910509,-0.985879215382503,-0.639222428063505
82.82,-0.998870727646136,-0.984133371919939,-0.632273712236633
82.84,-0.999120229725771,-0.982463184078964,-0.625822571063423
82.86,-0.9992545154522,-0.980667256053786,-0.619903273223633
82.88,-0.999275740223703,-0.978560239154524,-0.6144654999623
82.9,-0.999190684752469,-0.975691309151378,-0.608660058056675
82.92,-0.999078734612025,-0.973221191005194,-0.602916198712714
82.94,-0.99914968733666,-0.969730105769841,-0.597561963924823
82.96,-0.999183044020127,-0.965839696020523,-0.591241344365865
82.98,-0.999308942623288,-0.962377067529756,-0.585690642194956
83,-0.999331459689259,-0.958915095343482,-0.582090087967638
83.02,-0.99920413171739,-0.956181720120653,-0.579350100863119
83.04,-0.999292538350073,-0.953549111062844,-0.578006064028813
83.06,-0.9995460021971,-0.950530862546222,-0.577732862522469
83.08,-0.99980538153995,-0.94759962077795,-0.578911390950067
83.1,-1.00000486361136,-0.944359589089647,-0.581622374789433
83.12,-1.00020252219437,-0.941513713077508,-0.586192413295754
83.14,-1.00018126281713,-0.938525503576328,-0.591170270601099
83.16,-1.00036494014212,-0.935422920475045,-0.596308156369145
83.18,-1.00043911109293,-0.931996259713395,-0.601058236480254
83.2,-1.00044155401586,-0.928725700247166,-0.604562971188787
83.22,-1.0003156333142,-0.924683746738827,-0.60808664412809
83.24,-1.0000725709132,-0.920068231979139,-0.612280067083355
83.26,-0.999759089491399,-0.915730871563585,-0.617232917854274
83.28,-0.999387640063888,-0.911742194202546,-0.622796963659946
83.3,-0.998871977869831,-0.90849510149155,-0.629035217215544
83.32,-0.998275140107957,-0.905392213375157,-0.635086942655745
83.34,-0.997641352603619,-0.902397118192486,-0.641762146992081
83.36,-0.99707283938769,-0.899454304658117,-0.649679030162461
83.38,-0.996533637872742,-0.896625835092122,-0.658374012014905
83.4,-0.995995260035064,-0.894344793346944,-0.667780731777471
83.42,-0.995446239684486,-0.89161087582797,-0.6772097931306
83.44,-0.994820908467444,-0.889715173001183,-0.685730027412383
83.46,-0.994172702125777,-0.888752254357592,-0.694837359228268
83.48,-0.993421455574641,-0.888005271545155,-0.70452985465434
83.5,-0.992779849458716,-0.886902087818338,-0.71478524154359
83.52,-0.992255709107197,-0.886199429377231,-0.726491703654439
83.54,-0.991621258562466,-0.88602623678135,-0.739385218125189
83.56,-0.990887895704359,-0.886663894873199,-0.753942016051086
83.58,-0.990087045488029,-0.887926366124166,-0.769371078145141
83.6,-0.989457810849613,-0.889915652052284,-0.785260658023407
83.62,-0.988804089768992,-0.892177612792356,-0.801449514704337
83.64,-0.988127849151373,-0.894526028197001,-0.81753011797395
83.66,-0.9875624494971,-0.896757952354138,-0.833957467155977
83.68,-0.98719479628544,-0.898821000328683,-0.850516012715418
83.7,-0.987134722761522,-0.900833494364327,-0.867084136694437
83.72,-0.987199674454718,-0.902815261998971,-0.884178510606891
83.74,-0.987424826653443,-0.904390112471418,-0.902722214832613
83.76,-0.987721056312733,-0.905614352160494,-0.921469179230555
83.78,-0.988079447325802,-0.90718568474854,-0.940777003503405
83.8,-0.988346888880413,-0.908993676843,-0.960697311708667
83.82,-0.988724598389617,-0.911722270988698,-0.981405447745257
83.84,-0.989000959862047,-0.914968801819616,-1.00126193503461
83.86,-0.989198141558583,-0.918927758423469,-1.02162508665771
83.88,-0.989403728619545,-0.92331771211003,-1.04145709005378
83.9,-0.989636222482541,-0.927842935539866,-1.0612286158023
83.92,-0.990016671414541,-0.9314334513971,-1.08028166737778
83.94,-0.990634630307352,-0.935136634924717,-1.09782313486237
83.96,-0.991302383896086,-0.938616315675263,-1.11439126226376
83.98,-0.992120260717917,-0.941577888342441,-1.12927877369664
84,-0.992924206219334,-0.944207889641654,-1.14172227979456
84.02,-0.993530485617062,-0.947011794985543,-1.152546035544
84.04,-0.994048293877387,-0.949593609314629,-1.16214803026958
84.06,-0.994553210658161,-0.951847775799986,-1.17114465917285
84.08,-0.995126597989186,-0.953879604186528,-1.18120765557625
84.1,-0.995847096222342,-0.956249492690154,-1.18967995504538
84.12,-0.996620024013114,-0.958583130000866,-1.19794797731669
84.14,-0.997411332793197,-0.961075773199341,-1.20631664216698
84.16,-0.998187105523801,-0.963774591598558,-1.21310368780235
84.18,-0.998867317941464,-0.966975726302546,-1.21925871594598
84.2,-0.999426793453575,-0.96992241041262,-1.22586171661332
84.22,-1.00003690505492,-0.972065795850853,-1.23297847454448
84.24,-1.00072389060629,-0.973979078340803,-1.23841572741043
84.26,-1.00142093345196,-0.976281808163527,-1.24259764495058
84.28,-1.00207242852287,-0.979263597463537,-1.24725027796685
84.3,-1.00262364328087,-0.982154747402629,-1.25139708040595
84.32,-1.00307209347178,-0.98495046142727,-1.25507125151299
84.34,-1.0036128648714,-0.987739155402769,-1.2591718317295
84.36,-1.00428289574788,-0.990592063610282,-1.26296108005465
84.38,-1.00508362432137,-0.993597805329503,-1.26482299713988
84.4,-1.00587449815813,-0.996448524046074,-1.26558074499925
84.42,-1.0064784874307,-0.998623551415348,-1.26490723277204
84.44,-1.00682822385373,-1.00047893845145,-1.26320916856127
84.46,-1.00717557722579,-1.00204070562481,-1.26135461665607
84.48,-1.00754043128956,-1.00375025300448,-1.25882038605494
84.5,-1.00804711342347,-1.00453644443945,-1.25594631623691
84.52,-1.00878552524126,-1.00497916872806,-1.25338936590781
84.54,-1.00955764935539,-1.00545536257872,-1.24944700409567
84.56,-1.01043045820012,-1.00543291171975,-1.2438088388649
84.58,-1.01122923949595,-1.0058900530909,-1.23733592961451
84.6,-1.01180423095723,-1.00668884478415,-1.22932145627665
84.62,-1.01241016267527,-1.00783615434452,-1.21974100729186
84.64,-1.01304280512604,-1.00893515413538,-1.20962331112515
84.66,-1.01354973125389,-1.00996840057499,-1.19910217331875
84.68,-1.01388580094114,-1.01008849983237,-1.1882370942842
84.7,-1.01411374389745,-1.01006357736209,-1.17689096394471
84.72,-1.01433757183193,-1.01060188105636,-1.16433674281678
84.74,-1.01462094533059,-1.01148976664326,-1.15191634349937
84.76,-1.01481845751874,-1.012633883533,-1.13947081311094
84.78,-1.01496149322496,-1.01377452680175,-1.12755670464936
84.8,-1.01504524523398,-1.01464868638505,-1.11576839884341
84.82,-1.01497005864397,-1.01443442557421,-1.10308866843567
84.84,-1.01487004923529,-1.01424358016041,-1.08892344382869
84.86,-1.01483363939025,-1.01343174538913,-1.07542701875998
84.88,-1.01479756124565,-1.01252138226224,-1.06203206291932
84.9,-1.0143016497126,-1.01153465217323,-1.04795097732306
84.92,-1.01375772110576,-1.0103578051484,-1.03265963842428
84.94,-1.01314914808544,-1.00946515699528,-1.01723870778761
84.96,-1.01263872251081,-1.00859385956686,-1.00117098265653
84.98,-1.01231754766167,-1.00823025579205,-0.984846081012843
85,-1.0119597665865,-1.00810528028993,-0.969047118403017
85.02,-1.0116067320154,-1.0085919448574,-0.953814383308709
85.04,-1.01117270615495,-1.00879346752808,-0.938242236417036
85.06,-1.01070232323835,-1.00843639639995,-0.922786187177292
85.08,-1.01002990596391,-1.00842431168247,-0.90754225483449
85.1,-1.00967305295563,-1.00901692527119,-0.892036710146591
85.12,-1.00937877818804,-1.00895992439987,-0.876488908250961
85.14,-1.00911157017212,-1.00873713221162,-0.861468886859064
85.16,-1.00908910376707,-1.00747879554169,-0.846736773170771
85.18,-1.00909494891105,-1.00596988591288,-0.832129580438897
85.2,-1.00911354409262,-1.00504274384742,-0.81740933443842
85.22,-1.00905427060737,-1.00357502317844,-0.802399214970122
85.24,-1.00893498532452,-1.0022269550787,-0.786634279103035
85.26,-1.00906373441153,-1.00120436455826,-0.770717124976403
85.28,-1.00937324756883,-0.999937960273339,-0.75460478406436
85.3,-1.009975848091,-0.998246362689778,-0.740555811305849
85.32,-1.01050713913988,-0.996867331061873,-0.727675377335482
85.34,-1.01086413684729,-0.995744728116073,-0.715296866952159
85.36,-1.0111000566307,-0.995384405891181,-0.703253548758765
85.38,-1.01128330425722,-0.994931403510996,-0.691073912941691
85.4,-1.01138396693154,-0.994731478216565,-0.679284595643324
85.42,-1.01158672702319,-0.99477764751429,-0.668012084041523
85.44,-1.01169147544867,-0.995261551585373,-0.657099439291558
85.46,-1.01169483541799,-0.995907353197623,-0.647191774850133
85.48,-1.01170693381324,-0.997248752483742,-0.637677667526737
85.5,-1.01164579766392,-0.998220734107821,-0.628686105638426
85.52,-1.01165364640658,-0.998650536163429,-0.621199459946408
85.54,-1.0114866248171,-0.99869548777178,-0.61396037772163
85.56,-1.01124852742284,-0.998930189278836,-0.607276715374077
85.58,-1.01107423172893,-0.999654168870401,-0.600714573684779
85.6,-1.01075625150042,-0.999896430708743,-0.594879675140303
85.62,-1.01057883034704,-1.00037051320008,-0.590645675717726
85.64,-1.01053830484235,-1.00177974014466,-0.587292993834259
85.66,-1.01068070507909,-1.00354908067558,-0.585202197679175
85.68,-1.01091695974572,-1.00470201056483,-0.58326911465635
85.7,-1.01107186895945,-1.00514150761641,-0.580955013272933
85.72,-1.01118776825487,-1.00543893353207,-0.578403302717426
85.74,-1.01136438379155,-1.00597681307573,-0.57676567546502
85.76,-1.01171920642202,-1.00610552829572,-0.575589079484209
85.78,-1.01211525410787,-1.00653218409425,-0.574306318468186
85.8,-1.01245746989472,-1.00682267830684,-0.572856680928961
85.82,-1.01256429917959,-1.00698907508375,-0.572223450738299
85.84,-1.01281933287623,-1.00760616048651,-0.572424294596276
85.86,-1.01306154101004,-1.00844937556208,-0.57320290091501
85.88,-1.01307727929913,-1.0086371149577,-0.574055344654496
85.9,-1.01300908945969,-1.00909289465128,-0.575239772543045
85.92,-1.0128536399303,-1.00952191832746,-0.577662330938502
85.94,-1.01252097963754,-1.00983622415454,-0.579236458059609
85.96,-1.01221850428572,-1.00964922643665,-0.5817782632124
85.98,-1.01197436860305,-1.00979683401639,-0.585855470003907
86,-1.01202423350239,-1.00956883336928,-0.590733345885987
86.02,-1.01237089607164,-1.00911018252187,-0.59648465127802
86.04,-1.01287904460922,-1.00852455956002,-0.604380463892521
86.06,-1.0131108911335,-1.00763780758962,-0.613239404566126
86.08,-1.01307511899418,-1.00647146073311,-0.622791602519669
86.1,-1.01301612236375,-1.0056922505675,-0.632355800044028
86.12,-1.01309578211771,-1.00435956977387,-0.642335483083976
86.14,-1.01306550636951,-1.00258751280804,-0.652552186826244
86.16,-1.01306009365157,-1.00091538163489,-0.663680762488709
86.18,-1.01313663683881,-0.998742698597807,-0.676308490768523
86.2,-1.01305553363011,-0.997175619048565,-0.688523045117885
86.22,-1.01294930076687,-0.995766519969196,-0.700323684090195
86.24,-1.01277285922297,-0.994111478455122,-0.712726379409509
86.26,-1.01267851709332,-0.992157919559935,-0.725305251218455
86.28,-1.01277982213851,-0.990281920870689,-0.738023805270972
86.3,-1.01268264231253,-0.988574973673436,-0.751542816051877
86.32,-1.01247777413848,-0.986959269831192,-0.765323160094292
86.34,-1.01235461046349,-0.98532780137955,-0.779851967998416
86.36,-1.01240554710758,-0.983779207344316,-0.795266203494444
86.38,-1.01239411136677,-0.982737275193558,-0.811874810784673
86.4,-1.01260570951468,-0.98228850676489,-0.829629807699481
86.42,-1.0128402429069,-0.982138443233356,-0.847480044992096
86.44,-1.01292304010511,-0.981921177227789,-0.866949304196242
86.46,-1.01310031211342,-0.982370135381975,-0.886000801993301
86.48,-1.01339752644118,-0.982889899583432,-0.905413213167708
86.5,-1.01380391044505,-0.983227325640548,-0.923958116907778
86.52,-1.01398770072211,-0.983664250673827,-0.942683989886076
86.54,-1.01414634766169,-0.984004349914028,-0.962457047839599
86.56,-1.01439912921661,-0.984013530042771,-0.982797834916517
86.58,-1.01478470518938,-0.983828636735361,-1.00332793421024
86.6,-1.0153099357251,-0.984372942990272,-1.02414076899071
86.62,-1.01596693773644,-0.984437432125702,-1.04393727226439
86.64,-1.01641651416598,-0.983725517278314,-1.06364972846578
86.66,-1.01669093820114,-0.982742771354942,-1.08450399808188
86.68,-1.01681626567111,-0.981876721524884,-1.10593286001579
86.7,-1.01673642011588,-0.981683917417744,-1.12642770473956
86.72,-1.0165159980674,-0.981726712909582,-1.14657675240775
86.74,-1.0164559433431,-0.982516928308107,-1.16518825588738
86.76,-1.01644771342689,-0.983966755546529,-1.18253618168652
86.78,-1.01641847431933,-0.985069469716122,-1.1995713872199
86.8,-1.01639945164707,-0.986263560947688,-1.21631182130249
86.82,-1.01640961614903,-0.987511348798277,-1.23192056596889
86.84,-1.01641016679946,-0.988830088110281,-1.24563210660223
86.86,-1.01632052829051,-0.990417915301398,-1.25923545997595
86.88,-1.01609874822729,-0.99195806868663,-1.27205203337204
86.9,-1.01601335921843,-0.993158625475088,-1.2843989036418
86.92,-1.0158251554194,-0.993585013870377,-1.29562978562073
86.94,-1.01549562938219,-0.994089378700047,-1.30506159263868
86.96,-1.01504893080793,-0.994836524613074,-1.31287587895167
86.98,-1.01449140016987,-0.995544515441637,-1.31974985569449
87,-1.01380701747853,-0.99630789989576,-1.32574084074308
87.02,-1.01324109251807,-0.997204057658114,-1.33100977334572
87.04,-1.01278258972064,-0.998197069641272,-1.33533895035162
87.06,-1.01234698954071,-0.999942633262666,-1.33817238073592
87.08,-1.011865747191,-1.00170176780248,-1.33951617222034
87.1,-1.01123015696318,-1.0031481614401,-1.34044718954959
87.12,-1.01068721373175,-1.00511488418214,-1.340620451775
87.14,-1.01033274930815,-1.00652100791068,-1.33889416169784
87.16,-1.00986186782479,-1.00719707381475,-1.33611710669449
87.18,-1.0094027551089,-1.00748784472336,-1.33252839447282
87.2,-1.00911644994949,-1.00805774131964,-1.32720167780344
87.22,-1.00894556578683,-1.00854518385665,-1.32045393588144
87.24,-1.00883307379095,-1.00915954840637,-1.31164991736333
87.26,-1.00915564168084,-1.00917042874637,-1.30141794809365
87.28,-1.0095745984192,-1.00902227844231,-1.29044286040871
87.3,-1.00998143829288,-1.00914003573198,-1.27986343217708
87.32,-1.01022713793738,-1.00897173438259,-1.2693013999775
87.34,-1.01040481800042,-1.00850315409788,-1.25788550891963
87.36,-1.01056595847912,-1.00804792442558,-1.24537171184485
87.38,-1.01061978239014,-1.00782504296678,-1.23231220883524
87.4,-1.01070010150784,-1.00753456591839,-1.21798077431712
87.42,-1.01082568026908,-1.00784184511927,-1.20290607413567
87.44,-1.01084213400613,-1.0086867578578,-1.18702619177354
87.46,-1.01078316954525,-1.00964961987542,-1.17074709219942
87.48,-1.01050990734307,-1.01080902155465,-1.15421512103845
87.5,-1.0101451789532,-1.01203325172966,-1.13724449564896
87.52,-1.00983050595633,-1.0132264233165,-1.11958345785946
87.54,-1.00959059952224,-1.01411653364693,-1.10226267488844
87.56,-1.00937828659855,-1.01455552869502,-1.08483202695719
87.58,-1.00912271705834,-1.01475748556977,-1.06818776660646
87.6,-1.00902485658883,-1.01460328418357,-1.05258787737346
87.62,-1.00887166920945,-1.01470359102295,-1.03775104598714
87.64,-1.00872957750103,-1.01531342513731,-1.02289535866192
87.66,-1.00845952111399,-1.01608222362523,-1.00749225314693
87.68,-1.00820098202334,-1.01677952129699,-0.991967302566478
87.7,-1.00795325876225,-1.01811928817278,-0.976070334345724
87.72,-1.00766424991235,-1.01937419453349,-0.960409739123274
87.74,-1.0074387339775,-1.02030339394668,-0.944754370054632
87.76,-1.00718191991079,-1.02162813314391,-0.928714984952787
87.78,-1.00683698095265,-1.02398359994587,-0.912911614064604
87.8,-1.00640239224315,-1.0259339842397,-0.897762259364334
87.82,-1.00609290992638,-1.02684730205118,-0.88322380220254
87.84,-1.00580515922338,-1.02759947852925,-0.868069022719682
87.86,-1.00545116751141,-1.02813815124185,-0.853683925585256
87.88,-1.00495641961996,-1.02839784949589,-0.839743059394637
87.9,-1.00431064667176,-1.0291595178883,-0.825651179764908
87.92,-1.00328563552589,-1.02964081966219,-0.812368474798356
87.94,-1.00230192837208,-1.03054225952453,-0.79974635733255
87.96,-1.00142183904654,-1.03144013047243,-0.789854801844799
87.98,-1.00057686659982,-1.03220469734639,-0.781316563473378
88,-0.999806346468595,-1.03299249656247,-0.773738052433866
88.02,-0.999025928288715,-1.03379435365512,-0.766466207744076
88.04,-0.99832194415971,-1.03450750332834,-0.760177588705622
88.06,-0.997741375519295,-1.0352179304826,-0.754655617745893
88.08,-0.997204628890349,-1.03588433361384,-0.749066773845294
88.1,-0.996663978775164,-1.03636800848587,-0.744648016198778
88.12,-0.996200891114993,-1.03649711577533,-0.742129496988773
88.14,-0.995685030190666,-1.03609552009527,-0.740098240384633
88.16,-0.995188111607577,-1.03498130627595,-0.739170466513216
88.18,-0.994863914489115,-1.03362400404181,-0.739117452772771
88.2,-0.994447016766325,-1.03209549682583,-0.74007424835723
88.22,-0.993904855334454,-1.02976862138011,-0.742167608782123
88.24,-0.993570454887572,-1.02738835048041,-0.74385859008184
88.26,-0.993434860988288,-1.02481179830766,-0.745988421727995
88.28,-0.993350487406102,-1.02221140990393,-0.747728048803833
88.3,-0.993365772704933,-1.0200768756714,-0.750702576632709
88.32,-0.993476050066421,-1.018311018366,-0.754862881301298
88.34,-0.993683048926174,-1.01690195015053,-0.760542287477296
88.36,-0.994023589668793,-1.01508321503215,-0.76595571628081
88.38,-0.994298454311239,-1.01324020954998,-0.770555264045416
88.4,-0.99457937097324,-1.01149779682736,-0.777358021530811
88.42,-0.994556637643004,-1.00949327739951,-0.785787584081088
88.44,-0.994577018957612,-1.00755124961501,-0.79439591733997
88.46,-0.994689740540267,-1.00492875350489,-0.804188216720657
88.48,-0.994678172415149,-1.00130494876467,-0.813046952034588
88.5,-0.994475751758074,-0.997170936411121,-0.820399655744775
88.52,-0.994159635378066,-0.993220161975252,-0.827807154503118
88.54,-0.993927658373678,-0.988779841238127,-0.836502531269467
88.56,-0.993823094431572,-0.98434340755093,-0.84513312773992
88.58,-0.993547632161736,-0.979586390028179,-0.853575245896369
88.6,-0.99302296702729,-0.975478057715054,-0.861512242993808
88.62,-0.992526880167092,-0.972305348214156,-0.869492635232889
88.64,-0.992165824955577,-0.968918666564379,-0.8783591040338
88.66,-0.991910966390963,-0.965653755819538,-0.886232060122628
88.68,-0.99164097414111,-0.963081596734843,-0.894455550573923
88.7,-0.991458456553391,-0.961060423627856,-0.902025741809416
88.72,-0.991270188359404,-0.958494496797562,-0.908245798636137
88.74,-0.991040772613232,-0.956131581697833,-0.914095189307857
88.76,-0.990717479415629,-0.953486794908931,-0.919734060817092
88.78,-0.990570422141331,-0.951541500406148,-0.924462666270528
88.8,-0.990688781910747,-0.94998776831863,-0.929169594517121
88.82,-0.99075668724001,-0.948675858160705,-0.934222909001272
88.84,-0.990775924623082,-0.947482281564158,-0.939223319874082
88.86,-0.990715014505736,-0.946017420691167,-0.944904971977261
88.88,-0.990732008261971,-0.944432958539973,-0.950388735298189
88.9,-0.99064857280086,-0.942896564890102,-0.954547559558911
88.92,-0.990784839301751,-0.941030940587207,-0.957589444432383
88.94,-0.990998679345517,-0.938846806222819,-0.958934734812182
88.96,-0.991096507982267,-0.936899113361057,-0.958875280067669
88.98,-0.991122176939639,-0.934763892025105,-0.958947759323655
89,-0.991012855525887,-0.932378233531373,-0.95842958066051
89.02,-0.990772320240764,-0.929167380395882,-0.956919407034681
89.04,-0.990440700579248,-0.925730336328521,-0.955627784274201
89.06,-0.990307902135644,-0.922373561732631,-0.955103828526947
89.08,-0.990447828895291,-0.919149084801267,-0.955198085342478
89.1,-0.990548732698776,-0.916399065388156,-0.95530568532526
89.12,-0.990717990079147,-0.913748571352044,-0.953913794130716
89.14,-0.99077743425968,-0.91164436182257,-0.953037339046868
89.16,-0.990980312124031,-0.910285456940441,-0.953074926937489
89.18,-0.991189159884671,-0.908355769042,-0.952603934539588
89.2,-0.991416570138515,-0.906326403600812,-0.951241126805712
89.22,-0.991606541859618,-0.904694457896765,-0.949617661102959
89.24,-0.991889621573389,-0.904172891680681,-0.947681897519836
89.26,-0.992300039598881,-0.903425380947462,-0.945467824476002
89.28,-0.992632716770147,-0.902841088119171,-0.944230141201174
89.3,-0.993024703230975,-0.902053005389772,-0.943496435705775
89.32,-0.993491984028198,-0.901651964879595,-0.943329861092893
89.34,-0.993936027532673,-0.901780186637463,-0.944618887464716
89.36,-0.994423194587911,-0.901770128995074,-0.945681235047912
89.38,-0.99494626653713,-0.901756385296182,-0.947233248314345
89.4,-0.995453983420598,-0.901623819409338,-0.948271066473905
89.42,-0.995934000777984,-0.90242796879441,-0.948692891173031
89.44,-0.996373285894325,-0.902809669853555,-0.949143948538091
89.46,-0.996887326877968,-0.90327210055907,-0.948842151599826
89.48,-0.997397208395224,-0.903479157137221,-0.949296142990574
89.5,-0.997986639235617,-0.904147825971976,-0.949287415480279
89.52,-0.998495612300275,-0.90515595452835,-0.948784763629121
89.54,-0.998954196533954,-0.906592302729348,-0.947444425045507
89.56,-0.999439377781565,-0.908480233636362,-0.945565759198978
89.58,-0.99977721869218,-0.91036900733907,-0.94398059768728
89.6,-1.0002190899522,-0.91263640325949,-0.941838046760103
89.62,-1.00066770097849,-0.915609860232283,-0.940463992681902
89.64,-1.00109896620697,-0.918807145610388,-0.939082304948179
89.66,-1.00131941851572,-0.922623680757437,-0.937247533246562
89.68,-1.00155278453339,-0.927141362019288,-0.935140049132952
89.7,-1.0019338010463,-0.932572638528369,-0.933453300212139
89.72,-1.00239613791026,-0.938067792722391,-0.932652571186021
89.74,-1.00302835079568,-0.943344560771783,-0.93157612249379
89.76,-1.00373232070106,-0.949337286240214,-0.930470961876677
89.78,-1.00452532648796,-0.954762960737066,-0.929777660673161
89.8,-1.00526903707879,-0.95957060877646,-0.930987204415311
89.82,-1.00595813784384,-0.963894771262197,-0.933077975469866
89.84,-1.00663012900335,-0.96767327681093,-0.936362144163509
89.86,-1.0073644480153,-0.97127128756515,-0.939527028808801
89.88,-1.00805195319424,-0.97396067069867,-0.941708652753962
89.9,-1.00850820944898,-0.976235934459321,-0.944309999010333
89.92,-1.00877481612255,-0.97895457661941,-0.947464535036819
89.94,-1.00881419758755,-0.982229843183906,-0.95080697207349
89.96,-1.00862928801582,-0.985811662336568,-0.95430485730927
89.98,-1.00841182673949,-0.988072378201243,-0.957718801586464
90,-1.00833984673862,-0.989423254374189,-0.961944880032051
90.02,-1.008251213367,-0.990127317455535,-0.966517425541281
90.04,-1.00816712252138,-0.990569996252682,-0.970284282300864
90.06,-1.00806794264764,-0.991020482004373,-0.973370375701757
90.08,-1.00818829878247,-0.991392588995318,-0.976788813113056
90.1,-1.00854567070096,-0.992268935171148,-0.980966970065134
90.12,-1.00885340194761,-0.993378809455086,-0.985889561816277
90.14,-1.00888313481158,-0.994787261633437,-0.990783434421662
90.16,-1.00896169503476,-0.996429673593575,-0.994722530391897
90.18,-1.00909511969777,-0.997839880546215,-0.998166278483033
90.2,-1.00914587696613,-0.999407866967521,-1.00098343967492
90.22,-1.00912474671356,-1.00132754800767,-1.00258349575672
90.24,-1.00914189924944,-1.00305240318162,-1.00368042530425
90.26,-1.00894036569229,-1.00449025663168,-1.00441709300261
90.28,-1.00857775307388,-1.00555515002775,-1.00554272826572
90.3,-1.00842461860437,-1.00702868640486,-1.00682603193903
90.32,-1.00840213869286,-1.00788086153301,-1.00751020145449
90.34,-1.00836761561188,-1.00903094653049,-1.00826417652175
90.36,-1.00837895879095,-1.01075178721475,-1.0085382041022
90.38,-1.0083007059851,-1.01209715688043,-1.00663248961883
90.4,-1.00803869292668,-1.013147506708,-1.00416213844645
90.42,-1.00760200890131,-1.01443855865472,-1.00135637950611
90.44,-1.00704331174863,-1.01524839744884,-0.998319588358424
90.46,-1.00631107668656,-1.01598447784502,-0.996006337148566
90.48,-1.00559758237717,-1.0170464424553,-0.994932347514701
90.5,-1.00483464375842,-1.01780575299417,-0.993945972794315
90.52,-1.00407837256085,-1.01810955662829,-0.993157507493521
90.54,-1.00320181495185,-1.01825347006023,-0.99230112210192
90.56,-1.00243068774364,-1.01919426725426,-0.991369589949827
90.58,-1.00163376798986,-1.02017161315637,-0.990045739164885
90.6,-1.00083381615342,-1.02086963948605,-0.989127853381258
90.62,-1.00022039547233,-1.02171644402938,-0.989481242203699
90.64,-0.999716389417919,-1.02300894318216,-0.990087365441509
90.66,-0.999610510197852,-1.02441832092517,-0.990470935562762
90.68,-0.999789429722602,-1.0247342464213,-0.991604399022804
90.7,-0.999951407556002,-1.02475879527265,-0.992546512171254
90.72,-1.00001547589935,-1.02386831879832,-0.992588614156746
90.74,-1.0002237521015,-1.02226600660369,-0.992389100136
90.76,-1.00081079906556,-1.02115876966862,-0.991672919554251
90.78,-1.00132169453741,-1.02011268414752,-0.990134385363759
90.8,-1.00203270112077,-1.01844183871322,-0.988820734922408
90.82,-1.0026340174365,-1.01729050927844,-0.986417921786471
90.84,-1.00289313317341,-1.0160489196322,-0.985228662197792
90.86,-1.00307744640598,-1.01522635134191,-0.985596678568179
90.88,-1.0031061639033,-1.01479888378714,-0.986213252454231
90.9,-1.00307826164317,-1.01433826836207,-0.988341837191951
90.92,-1.0031984244662,-1.01419011034187,-0.991507103477664
90.94,-1.00334498709602,-1.01342628027785,-0.994118273792788
90.96,-1.00342776058594,-1.01300547741403,-0.996412688010307
90.98,-1.00341805751068,-1.01301458307376,-0.99892083458293
91,-1.00340599241637,-1.01272416727693,-1.00067404181434
91.02,-1.00344741056918,-1.01213477868572,-1.00135085346404
91.04,-1.00336630242643,-1.01136939844653,-1.00142763653803
91.06,-1.00323867412176,-1.01034431544435,-1.00140494873562
91.08,-1.00305213214231,-1.0095158022537,-1.00140015224996
91.1,-1.00282420998243,-1.00982266701131,-1.0016084642269
91.12,-1.00251216726919,-1.01035445815405,-1.00125070793945
91.14,-1.002159684246,-1.0111689950612,-1.0007873163897
91.16,-1.00168675559441,-1.01167754783816,-1.00005804484079
91.18,-1.00124112227403,-1.01145029327433,-0.999425317528021
91.2,-1.00079945502544,-1.0112034995229,-0.998117394021054
91.22,-1.00024925823672,-1.01079617662309,-0.996797265476161
91.24,-0.99968564611697,-1.01066717799756,-0.995397210686819
91.26,-0.998867056033744,-1.01076037327304,-0.992385333258309
91.28,-0.998003808167827,-1.01045742729491,-0.989186210304433
91.3,-0.997301678936558,-1.01082887501461,-0.985543875808068
91.32,-0.996794490144364,-1.01197656502608,-0.982752724429153
91.34,-0.996552291260357,-1.01372991312891,-0.980625957618514
91.36,-0.99629719815756,-1.01535066029143,-0.978686782670944
91.38,-0.996038637299013,-1.01687925094958,-0.976813243145961
91.4,-0.995879796280021,-1.01778534989879,-0.973816924795309
91.42,-0.995879024516579,-1.01784398383862,-0.969950947790714
91.44,-0.996022314717189,-1.01704635167652,-0.966048458153236
91.46,-0.996195338233129,-1.01546672570147,-0.961519230625296
91.48,-0.996506003971063,-1.01353865738881,-0.958141179191237
91.5,-0.996893091353462,-1.01157941903902,-0.955439576535939
91.52,-0.997469888936295,-1.0108098124512,-0.954207775045818
91.54,-0.998023159757986,-1.01007479586887,-0.952135194181257
91.56,-0.998480533201063,-1.0092952014847,-0.949635699086314
91.58,-0.998742037651852,-1.00870740963042,-0.947380676187992
91.6,-0.998918209794235,-1.00818214540392,-0.946178103236296
91.62,-0.999124091091108,-1.00750211602833,-0.9468426277267
91.64,-0.999221796615161,-1.00690501072518,-0.94746563702592
91.66,-0.999408597006942,-1.00667081523781,-0.948270559619788
91.68,-0.999734861134609,-1.006582888655,-0.950256677294095
91.7,-1.00025866004998,-1.00627320763257,-0.953755910795057
91.72,-1.0007703045722,-1.00548278991979,-0.957341159044117
91.74,-1.00107505734806,-1.00413386346955,-0.958960961644123
91.76,-1.00135391468124,-1.00314165209451,-0.95898503860377
91.78,-1.00165790965387,-1.00249170813288,-0.957622842613547
91.8,-1.00203055086918,-1.00267994006409,-0.956595176953524
91.82,-1.00219471676333,-1.00298633997638,-0.956541315456989
91.84,-1.00225661326305,-1.00321926564158,-0.956374811194366
91.86,-1.00240884152172,-1.004559525424,-0.955439740700929
91.88,-1.00264512774929,-1.00609101268796,-0.953671547605761
91.9,-1.0027402204343,-1.00777768296611,-0.951974220575495
91.92,-1.00270701990383,-1.010230257863,-0.951027752384033
91.94,-1.00248096943516,-1.01269784443152,-0.950970551754764
91.96,-1.00228731673692,-1.01475842118658,-0.950877619544345
91.98,-1.00214994562363,-1.01612710864894,-0.951002754807098
92,-1.00193990183773,-1.01792596978829,-0.951639782049877
92.02,-1.00158006555951,-1.01988573871817,-0.951498991332336
92.04,-1.00112378963495,-1.02097348056723,-0.951251686994425
92.06,-1.00071041544089,-1.02121010247222,-0.951965963666715
92.08,-1.00040468851077,-1.0206307393644,-0.95265113634867
92.1,-1.00003105194843,-1.0201084834044,-0.953989526148772
92.12,-0.999842833212279,-1.0190723271777,-0.954145423828792
92.14,-0.999669414830545,-1.01773117963257,-0.954367800436758
92.16,-0.999414684927693,-1.01639314715573,-0.955649782507716
92.18,-0.998863388389719,-1.01543205320413,-0.957747841016549
92.2,-0.998357676490454,-1.0150816542376,-0.959408003301329
92.22,-0.99793612618306,-1.01516369736752,-0.96088993659184
92.24,-0.997510886706812,-1.01473522282994,-0.962168204283509
92.26,-0.996931380445958,-1.01494734903959,-0.962306540966256
92.28,-0.996352746188765,-1.01538950259445,-0.962553953126223
92.3,-0.995807850645983,-1.01628535455363,-0.963589016136094
92.32,-0.995206041584141,-1.0168843652614,-0.966633015953415
92.34,-0.994459513949051,-1.01682125835405,-0.970302799433261
92.36,-0.993689282806632,-1.01704877847101,-0.973673565246367
92.38,-0.992936301908139,-1.01731644309489,-0.976970352459614
92.4,-0.992419518397263,-1.01788076277627,-0.980573265256326
92.42,-0.991899123810604,-1.01949400322949,-0.983895718710737
92.44,-0.991431524916244,-1.02214334167469,-0.988231761470716
92.46,-0.990813941519799,-1.02554333695014,-0.993289274531356
92.48,-0.990078950652986,-1.02921824726896,-0.99892295232107
92.5,-0.989401263240023,-1.03320081787551,-1.00622835540858
92.52,-0.988749022257899,-1.03723437612976,-1.01367901199705
92.54,-0.988111597893558,-1.04122227774743,-1.02153416905411
92.56,-0.987382529817866,-1.04466595086141,-1.02934443128662
92.58,-0.986695898129015,-1.04721164938368,-1.03690126187097
92.6,-0.985890888733537,-1.0493688773959,-1.04472162770684
92.62,-0.985339622777348,-1.05100633430911,-1.05381976699434
92.64,-0.98487477380007,-1.05196214713284,-1.06342130540568
92.66,-0.984540167544827,-1.0534497823778,-1.07218645049044
92.68,-0.984200129837959,-1.05558613660483,-1.08152225405125
92.7,-0.98410551932675,-1.05890823672396,-1.09020407253047
92.72,-0.984190293083438,-1.06311355175116,-1.09849731500209
92.74,-0.984387169088765,-1.06669787082364,-1.10584548074315
92.76,-0.984576876259439,-1.06960019790535,-1.11242231270901
92.78,-0.984844357233432,-1.07219227490926,-1.11819141061385
92.8,-0.984964254923773,-1.07469546377984,-1.1238353405261
92.82,-0.984922189692313,-1.076426584715,-1.13050303514235
92.84,-0.984977489657222,-1.07727651026789,-1.13662488663725
92.86,-0.985210402166553,-1.07786315184968,-1.14159801597397
92.88,-0.985447934248349,-1.07871414275474,-1.14586484367053
92.9,-0.985543012670126,-1.07929124864831,-1.14894107472906
92.92,-0.985319745872795,-1.08040490096085,-1.15208970179243
92.94,-0.985082596468736,-1.08112972661298,-1.15477420805022
92.96,-0.984791668349138,-1.08152503899909,-1.15722809382017
92.98,-0.984512268309448,-1.08185868961213,-1.15906511846531
93,-0.98427669669917,-1.0826621820825,-1.15989247638282
93.02,-0.984068949863474,-1.08414408248087,-1.16039562890339
93.04,-0.983933654711135,-1.08553873052406,-1.16132706932541
93.06,-0.983656758677333,-1.0857655480484,-1.16170730806705
93.08,-0.98346598124619,-1.08563340869578,-1.16136404780865
93.1,-0.98335985353852,-1.08580909237441,-1.16101303438839
93.12,-0.983229448727148,-1.08634550048018,-1.16137603500391
93.14,-0.982909294421483,-1.086717226849,-1.16082725838881
93.16,-0.982521781009243,-1.08627321011437,-1.16010275408975
93.18,-0.981970621875866,-1.08571553358514,-1.15953619759906
93.2,-0.981429034165425,-1.08487525520099,-1.1584612468107
93.22,-0.981004328489215,-1.08358034782715,-1.15739367877809
93.24,-0.98063047296292,-1.08113376984807,-1.15672085244304
93.26,-0.98025713549019,-1.07925192466776,-1.15555066511941
93.28,-0.979922402802558,-1.07614478976749,-1.15409546673059
93.3,-0.979741833269204,-1.07253958863501,-1.15214879047309
93.32,-0.979625105638268,-1.0688069666854,-1.15012060485657
93.34,-0.979458310132125,-1.06555740947325,-1.14751588709307
93.36,-0.979277239662819,-1.06232119429458,-1.14314463535535
93.38,-0.979217306429151,-1.0590574336555,-1.14002979605828
93.4,-0.978998718677492,-1.0562167679539,-1.13758017581789
93.42,-0.978587173177268,-1.05369542927014,-1.13493820585594
93.44,-0.978198334067129,-1.05073353638605,-1.13231266883074
93.46,-0.977717741511213,-1.04734604494079,-1.12873878071601
93.48,-0.977143251668708,-1.04407959832431,-1.12485402763035
93.5,-0.976685689037906,-1.04032493294578,-1.12124802481341
93.52,-0.976471126402869,-1.03643916300052,-1.11834337680555
93.54,-0.976299432350027,-1.03280001660432,-1.11565448546232
93.56,-0.976225935126181,-1.02918097752657,-1.11114898496419
93.58,-0.976172656801274,-1.02532860834441,-1.10545230272029
93.6,-0.976164911619851,-1.02206349288684,-1.10023091733479
93.62,-0.976270591772957,-1.01910288195587,-1.09457112101793
93.64,-0.976600674364899,-1.01581311744248,-1.08811834883112
93.66,-0.976881314282089,-1.01285873284015,-1.08120860321677
93.68,-0.977186957749937,-1.00982708294272,-1.07377560528701
93.7,-0.977589052110203,-1.00669872368125,-1.06548132997491
93.72,-0.978012917296366,-1.00334799374242,-1.05690990206046
93.74,-0.978288901696717,-1.00035934042268,-1.04775765944003
93.76,-0.97836512763017,-0.996741721749077,-1.03885502123102
93.78,-0.978331139669253,-0.992974329459834,-1.03062478145364
93.8,-0.978172492656385,-0.99022969422469,-1.02340251086657
93.82,-0.97797873159228,-0.987820331164564,-1.01561672364177
93.84,-0.977957490059974,-0.984873943369061,-1.00665814519568
93.86,-0.977725932933862,-0.981666994350955,-0.99693242233464
93.88,-0.977685034666964,-0.978965994864224,-0.987919778396678
93.9,-0.977537123127623,-0.976713462235901,-0.97858173257061
93.92,-0.977554362707681,-0.974914509049151,-0.968628755953686
93.94,-0.977701620307807,-0.97301860776619,-0.958863077329549
93.96,-0.977877290073574,-0.970725261025427,-0.949480866105971
93.98,-0.978054045436874,-0.968815830556066,-0.941024991114827
94,-0.978421243669598,-0.967298631884937,-0.932518001348611
94.02,-0.979002323969311,-0.965692417602084,-0.9229387792397
94.04,-0.979553381474709,-0.964353158246876,-0.913330289293675
94.06,-0.980147624492193,-0.963866272679879,-0.904135748612338
94.08,-0.980690011980062,-0.963395907958166,-0.895570600320785
94.1,-0.981114380548259,-0.962310062984251,-0.888013466477696
94.12,-0.9815503572051,-0.960837891450179,-0.881304794683048
94.14,-0.982065204555301,-0.959406970263631,-0.875502083755178
94.16,-0.98265247914038,-0.958143664679177,-0.870471299096563
94.18,-0.983356636285589,-0.957295930019844,-0.864823153735633
94.2,-0.983736682479001,-0.957114778475637,-0.858492510685046
94.22,-0.984076610403151,-0.956766522402933,-0.853118891635973
94.24,-0.98445826970477,-0.956512213544659,-0.849342887374346
94.26,-0.985087573016911,-0.956405840083285,-0.84624136721009
94.28,-0.985945795088245,-0.956130152772647,-0.843150860377253
94.3,-0.986996832093977,-0.956564667199765,-0.839978617885177
94.32,-0.988013184533579,-0.956413571283409,-0.837437026411357
94.34,-0.988907945974101,-0.955879674387567,-0.835022364780041
94.36,-0.989723970914523,-0.954820926621618,-0.831864976446877
94.38,-0.990362326155834,-0.954093850938538,-0.829269883406823
94.4,-0.990994073724504,-0.954247980127456,-0.826562741054548
94.42,-0.99153050457379,-0.954527191231804,-0.82387287337169
94.44,-0.991977400205485,-0.95425218812547,-0.820879736684794
94.46,-0.992245402642468,-0.954634426590009,-0.818308006044694
94.48,-0.992644646921239,-0.955149573201131,-0.81557852409705
94.5,-0.992940681548948,-0.95535585145481,-0.813556122465684
94.52,-0.993214088878977,-0.956395630244533,-0.812037199188048
94.54,-0.993604645902719,-0.957771739946607,-0.810541516806819
94.56,-0.994046940766511,-0.959345514413104,-0.809795657957975
94.58,-0.994482696834706,-0.960910393264034,-0.809116239199356
94.6,-0.994902685676541,-0.962273358501746,-0.809208982574198
94.62,-0.995286006112767,-0.963248809491744,-0.810100161226941
94.64,-0.995461775115168,-0.964270936262565,-0.812202607858792
94.66,-0.99586319116891,-0.965324161998929,-0.814019418623492
94.68,-0.996494162282065,-0.96696236844206,-0.816393938521175
94.7,-0.997175101582608,-0.96878949287374,-0.81990156478689
94.72,-0.997793332926089,-0.971256350035045,-0.824197361419334
94.74,-0.998470932861595,-0.974284459562569,-0.828769353260181
94.76,-0.999021581361519,-0.977509870210647,-0.834775338716787
94.78,-0.999450635311031,-0.980847712056284,-0.842044911095589
94.8,-0.999883615740976,-0.984712176347988,-0.850123097583366
94.82,-1.00006751197116,-0.989124701196813,-0.85751708621548
94.84,-1.00037491543999,-0.993578464392513,-0.864511076783221
94.86,-1.00059328132843,-0.998191038925691,-0.870543728605953
94.88,-1.00096888633505,-1.00245141249753,-0.876729029258531
94.9,-1.00120489087891,-1.00685883933491,-0.884152963295
94.92,-1.00128320678348,-1.01172633405161,-0.891145001301424
94.94,-1.00131057468478,-1.01685451143685,-0.897556297119677
94.96,-1.00162437329704,-1.02260518748738,-0.904363457705812
94.98,-1.00206830490514,-1.02834648187606,-0.911663393733473
95,-1.00253050625877,-1.03414830600459,-0.919827510983313
95.02,-1.00267934914979,-1.04002985210537,-0.928421835120367
95.04,-1.00269094022576,-1.04554723570942,-0.937826885517522
95.06,-1.00258069485499,-1.05076952393834,-0.946855375343676
95.08,-1.00225896413305,-1.05548481332969,-0.955030572505037
95.1,-1.00192996476666,-1.05979485478133,-0.963501558135606
95.12,-1.00154269026719,-1.06425451753184,-0.971272326287499
95.14,-1.0012349490044,-1.06891559692208,-0.980191853706913
95.16,-1.00109706063006,-1.07305139141165,-0.990125237563192
95.18,-1.00113198147891,-1.07683535572847,-0.999606798828982
95.2,-1.00124365830066,-1.08007590873338,-1.00860999559273
95.22,-1.00128156687435,-1.08321575579332,-1.01874316814457
95.24,-1.00125281032151,-1.08612291615927,-1.02910099066196
95.26,-1.00109286584118,-1.08871951188691,-1.03887306293817
95.28,-1.00084231205435,-1.09146304527294,-1.04796568879029
95.3,-1.00051592650946,-1.09402426674616,-1.05672371918877
95.32,-1.0001649084098,-1.09596814791805,-1.0651010811994
95.34,-0.999669777262795,-1.09707901359835,-1.07316686866229
95.36,-0.999213718970508,-1.09802028213403,-1.08107149175231
95.38,-0.998664406078106,-1.09924022537166,-1.08982020046993
95.4,-0.997925486053554,-1.10014175452082,-1.09921517487159
95.42,-0.996989173653214,-1.10062270778237,-1.10694856463381
95.44,-0.99632084263867,-1.10112091388431,-1.11368488211934
95.46,-0.995848132554361,-1.10175487101929,-1.12099962010285
95.48,-0.995528712508759,-1.10245304172415,-1.12981650415405
95.5,-0.995155053062595,-1.10284614123858,-1.13768727384142
95.52,-0.994743428173776,-1.10372417338133,-1.14534705454222
95.54,-0.994375934209733,-1.10460929428986,-1.1532247895932
95.56,-0.99429488874238,-1.10565092224414,-1.16059780798486
95.58,-0.99438481070548,-1.10664573514066,-1.16698002279983
95.6,-0.994507141848655,-1.10835092410894,-1.17293730431089
95.62,-0.994825743953077,-1.11044090194937,-1.1791290083144
95.64,-0.995328570428151,-1.11224394037011,-1.18437032982611
95.66,-0.996054289354594,-1.11443162937912,-1.18981630275657
95.68,-0.996966830053671,-1.11662124399865,-1.19392401542442
95.7,-0.998050453680788,-1.1188654752122,-1.19788561329768
95.72,-0.999147323310874,-1.12010987028377,-1.20098401831806
95.74,-1.00013376297623,-1.12058461225298,-1.20467281553433
95.76,-1.00093734198149,-1.12052201833148,-1.20821871827554
95.78,-1.00176872946854,-1.12018736651105,-1.21087984227716
95.8,-1.00276354709009,-1.1190393503457,-1.21231312131277
95.82,-1.00369698962604,-1.11767234526667,-1.21339869395616
95.84,-1.00452707885933,-1.11622620398291,-1.21392203149315
95.86,-1.00519976382661,-1.11425756808344,-1.21445420412684
95.88,-1.0058474376289,-1.11230549062929,-1.21526384020176
95.9,-1.00643721237515,-1.11078550821426,-1.2157572223202
95.92,-1.00692457065661,-1.10894968175434,-1.21545142094078
95.94,-1.00729411992184,-1.10639877689849,-1.21481099960576
95.96,-1.00755434281876,-1.10323246639763,-1.21439834060786
95.98,-1.00771278218701,-1.09953425001327,-1.21329994071405
96,-1.00798792866312,-1.09547948020803,-1.21213942885732
96.02,-1.008214253617,-1.09120636531229,-1.21139757595756
96.04,-1.00831635883503,-1.08659756035085,-1.2109324318402
96.06,-1.00837420731448,-1.08165020909642,-1.20931811585336
96.08,-1.00824619844457,-1.07626779175933,-1.20732655231295
96.1,-1.00811035672782,-1.07188589265176,-1.20495030481379
96.12,-1.00788964602165,-1.0682373181954,-1.20173833866761
96.14,-1.00755389271312,-1.06491009676762,-1.19808521009981
96.16,-1.0071577193541,-1.06172942278553,-1.19513163713449
96.18,-1.00674252262144,-1.05871190869158,-1.190842419072
96.2,-1.00643883153197,-1.05649370441226,-1.1850152220479
96.22,-1.00640805224865,-1.05430253633207,-1.17936744206831
96.24,-1.00629707703266,-1.05149904745221,-1.1727325126067
96.26,-1.00588762457454,-1.04799372608571,-1.16580020570728
96.28,-1.00555379253978,-1.04417884312601,-1.15859895936919
96.3,-1.00512925573123,-1.04001563342466,-1.15156482423522
96.32,-1.00450147407801,-1.03594985885261,-1.14428432313869
96.34,-1.00374235439967,-1.03159265194728,-1.1360647115422
96.36,-1.00310124979855,-1.02773357390032,-1.12777669269715
96.38,-1.00254488624037,-1.02399570837533,-1.12024526133006
96.4,-1.00182752293899,-1.02018223665168,-1.1142196683496
96.42,-1.00091372860621,-1.01672484111226,-1.10920070306496
96.44,-0.999985664279491,-1.01482507866215,-1.10366160408963
96.46,-0.998920935315665,-1.01332685541403,-1.0976106255807
96.48,-0.998031967630272,-1.01152834786809,-1.09146440849111
96.5,-0.997252648096842,-1.0096234884854,-1.08484871692928
96.52,-0.996261142839505,-1.00823085192732,-1.07773984691394
96.54,-0.994967386413319,-1.00815878567472,-1.0698548109149
96.56,-0.993687609246986,-1.00943164148411,-1.06159604091068
96.58,-0.992518310453554,-1.01008937500826,-1.05322298364271
96.6,-0.991246414002282,-1.01022012138533,-1.0441710875052
96.62,-0.989838028817665,-1.0103536647353,-1.0348951712792
96.64,-0.988199241352687,-1.01020893857859,-1.02469187947358
96.66,-0.986427701063409,-1.00966240563145,-1.01346793948588
96.68,-0.984631039050371,-1.00940686773804,-1.00182293228363
96.7,-0.982904777718613,-1.01001930883769,-0.991035066456069
96.72,-0.981493662484325,-1.0113237832642,-0.97962107633933
96.74,-0.980085211115583,-1.01226126560198,-0.967975100251149
96.76,-0.978577796154963,-1.01308897242835,-0.957053754996684
96.78,-0.977169444034179,-1.01414299675017,-0.946767484672168
96.8,-0.975762003691312,-1.01497757332089,-0.937431004031638
96.82,-0.974308370386493,-1.01592409763239,-0.928646860782274
96.84,-0.973013853989696,-1.01725628292109,-0.920425538236337
96.86,-0.971760322885753,-1.01834783348094,-0.912894582566031
96.88,-0.970444356891272,-1.01927922286639,-0.905679364787868
96.9,-0.969201963800794,-1.02072055288665,-0.898340577152085
96.92,-0.967761138873319,-1.02221150366501,-0.890913248421978
96.94,-0.966136033660569,-1.02370817243438,-0.8834620518097
96.96,-0.964552648650447,-1.0248215693907,-0.877132862078876
96.98,-0.962867988494549,-1.02543475521748,-0.869920698509915
97,-0.961210211216883,-1.02646434642408,-0.862602437928608
97.02,-0.959460657037993,-1.02751154835122,-0.855615484578712
97.04,-0.957485290642462,-1.02902841282807,-0.84928158774645
97.06,-0.955815292572003,-1.03111231739918,-0.842335595941084
97.08,-0.954312055561941,-1.03353345520115,-0.83417133125003
97.1,-0.952960176748256,-1.03610660147934,-0.827128618756893
97.12,-0.95172164232392,-1.03933299383357,-0.820110141476259
97.14,-0.950786809422995,-1.04297807995169,-0.813958846998861
97.16,-0.950083169253298,-1.04684631998887,-0.809116398746873
97.18,-0.949408389208466,-1.05073412662251,-0.804973893942325
97.2,-0.948799824824135,-1.05438335220865,-0.801134051724024
97.22,-0.948211364347362,-1.05820669726207,-0.796632549073848
97.24,-0.94748225754022,-1.06180713156716,-0.791633417789264
97.26,-0.946765707747472,-1.06464372182921,-0.786603556278567
97.28,-0.945874656880877,-1.06674141741164,-0.783924872522993
97.3,-0.945096198923405,-1.06896657756565,-0.782439324767014
97.32,-0.944583615963188,-1.07106272472033,-0.781134053785199
97.34,-0.944129931936177,-1.07253053713528,-0.780394211719301
97.36,-0.943857389601908,-1.073640495481,-0.780204028460557
97.38,-0.94367295373634,-1.07452631157352,-0.779373319300907
97.4,-0.943809449741407,-1.07495235066314,-0.778740726417963
97.42,-0.94406438470759,-1.07502179998781,-0.778514961199472
97.44,-0.944174054166664,-1.07443815029545,-0.778698535056174
97.46,-0.944186717858451,-1.0732121070177,-0.778605316296919
97.48,-0.944078377773897,-1.07242143849397,-0.778390588699003
97.5,-0.943914892292626,-1.07198482189047,-0.778704246355936
97.52,-0.943767544356188,-1.07174532212811,-0.77981243380017
97.54,-0.943620914705351,-1.07197707479424,-0.783568893987729
97.56,-0.943631919901591,-1.07211666497327,-0.78829434406144
97.58,-0.943939926685298,-1.07138438321518,-0.794734076377843
97.6,-0.94417196332726,-1.07106955226662,-0.801882133673614
97.62,-0.944330850558567,-1.0715761883973,-0.810115397854127
97.64,-0.944096053611883,-1.0717590601313,-0.820487840300069
97.66,-0.943719443227389,-1.0711537692887,-0.832823327998439
97.68,-0.94346680694808,-1.07018900974145,-0.844880019250463
97.7,-0.94329774742149,-1.06984883757209,-0.856686991154629
97.72,-0.94289485557216,-1.06954859367263,-0.86840120625899
97.74,-0.942519257330762,-1.06922679694824,-0.879168573728715
97.76,-0.942236336232019,-1.06900087895145,-0.890939723231773
97.78,-0.942129173315512,-1.06898563183265,-0.90365106960192
97.8,-0.941881870389745,-1.06902901776694,-0.91638813866062
97.82,-0.941794728551549,-1.06948407475621,-0.928455271722511
97.84,-0.941663007927923,-1.06957443928972,-0.940914960957621
97.86,-0.941261575440647,-1.06940055787387,-0.954563228400234
97.88,-0.941217748667164,-1.06824291641833,-0.967755826560566
97.9,-0.941363631667319,-1.06700536129721,-0.980134639698133
97.92,-0.941772088097548,-1.06631241227805,-0.992067140439098
97.94,-0.942010983643694,-1.06549993264514,-1.00388297126481
97.96,-0.942138689829217,-1.06446332374122,-1.01571685468748
97.98,-0.942243618165225,-1.06333890306721,-1.02750336542576
98,-0.94238510597065,-1.06194056338947,-1.03936646178301
98.02,-0.942530768364135,-1.06058335239414,-1.05075386234594
98.04,-0.942622340271238,-1.05864885233912,-1.06126454829183
98.06,-0.942559605389417,-1.05637868378997,-1.07188624453163
98.08,-0.942568768884025,-1.05418597962006,-1.08235191356241
98.1,-0.942886315821932,-1.0519834205998,-1.09241101011035
98.12,-0.943300462460308,-1.05046639891613,-1.10317917284523
98.14,-0.94385322371196,-1.04931084378073,-1.11343153725398
98.16,-0.944330691775935,-1.04900143547231,-1.12278940690039
98.18,-0.944654576764242,-1.04981027353437,-1.13310417417125
98.2,-0.944850717554255,-1.05055900243986,-1.1440916859794
98.22,-0.944921358456399,-1.05132134541084,-1.1559575930638
98.24,-0.944922959752837,-1.05236989189767,-1.16760716804171
98.26,-0.945076068423763,-1.0544817657019,-1.17990382028862
98.28,-0.945419411100813,-1.05734027368453,-1.19236545412013
98.3,-0.945606030418986,-1.06055580126093,-1.20300962814503
98.32,-0.945740375453475,-1.06384882843984,-1.21265826396302
98.34,-0.946116901148941,-1.0665386359815,-1.22190619022997
98.36,-0.946541544325779,-1.06873054514759,-1.22984145988327
98.38,-0.946768801347687,-1.07073771882095,-1.23677907810954
98.4,-0.9470854430263,-1.07242896442348,-1.24279610322623
98.42,-0.947470588820379,-1.07434050059911,-1.24817802068414
98.44,-0.94799726861577,-1.07626804974356,-1.25354526306041
98.46,-0.948655039825944,-1.07777558952713,-1.25758160194129
98.48,-0.949396908437637,-1.0797441206089,-1.2603062663428
98.5,-0.950148739457555,-1.0813505912338,-1.26224589706254
98.52,-0.95086221884235,-1.08244825414278,-1.26343822051938
98.54,-0.95157952022623,-1.08376832119424,-1.26312867221616
98.56,-0.952327082245902,-1.08502972327187,-1.26219036090929
98.58,-0.952850090149619,-1.0857704062114,-1.26075507329417
98.6,-0.953394323083484,-1.08681456181984,-1.25870947713781
98.62,-0.954147192036976,-1.08752425174934,-1.25491866002184
98.64,-0.954923375719563,-1.0876332361588,-1.25026504468282
98.66,-0.955689299304294,-1.08781589635683,-1.24513368200614
98.68,-0.95632890040874,-1.08743079647654,-1.24022548106149
98.7,-0.957001374328962,-1.08714870306806,-1.23364650995807
98.72,-0.957696164570837,-1.08683582137832,-1.2259528923207
98.74,-0.958235989708727,-1.08662784687066,-1.21822245249289
98.76,-0.958713040783636,-1.08670771956759,-1.20936665679951
98.78,-0.95907382933629,-1.08651390005372,-1.20102189945364
98.8,-0.959364089848419,-1.08593572419475,-1.19296467245543
98.82,-0.959696637078366,-1.0849409326014,-1.18456922202038
98.84,-0.960271106806972,-1.0833111633278,-1.17537435222964
98.86,-0.960853555066579,-1.08177205563775,-1.16531756410787
98.88,-0.961572428350131,-1.08009098645691,-1.15481655487174
98.9,-0.962294947236592,-1.07864644381125,-1.14399714753341
98.92,-0.962991901326252,-1.077468013407,-1.13340538291402
98.94,-0.963624243987525,-1.07645196768905,-1.12275721087249
98.96,-0.964404296032708,-1.07552121152121,-1.11121029906608
98.98,-0.965113348699454,-1.07437156933612,-1.09828045966467
99,-0.965738778269092,-1.0735888650543,-1.0849161730537
99.02,-0.966480073908461,-1.07317692811101,-1.07174716161679
99.04,-0.966986011746389,-1.07335209142323,-1.05831046827418
99.06,-0.967398637639232,-1.07351538311716,-1.04451317111684
99.08,-0.968022745540367,-1.07405671644804,-1.03058519678416
99.1,-0.968486259127224,-1.074867446466,-1.01488808839749
99.12,-0.968953397364696,-1.07520142471432,-0.999219192640799
99.14,-0.969424719875455,-1.07535511374309,-0.984190882738214
99.16,-0.970096875743639,-1.07541068737448,-0.968866535837427
99.18,-0.970753059508171,-1.07551884085427,-0.955422576002049
99.2,-0.971492113683724,-1.07502085567244,-0.943739181938425
99.22,-0.972053384568302,-1.07426120764504,-0.932616946177477
99.24,-0.972587699343269,-1.07319188342954,-0.922166137950367
99.26,-0.973232555141764,-1.07177054259604,-0.912811633766232
99.28,-0.973962517068465,-1.06996679317219,-0.903673062706769
99.3,-0.974633195011646,-1.06838425210564,-0.895447453035025
99.32,-0.975188457323728,-1.0662391696786,-0.887085040075221
99.34,-0.975703094588455,-1.06357026607234,-0.879422384056313
99.36,-0.976239846418393,-1.06093792022041,-0.872840979106306
99.38,-0.976675885608168,-1.0585013849693,-0.867136983104342
99.4,-0.977179659096855,-1.05638231533594,-0.862009741786004
99.42,-0.977677122555189,-1.05398616541403,-0.856284968424415
99.44,-0.978114638392848,-1.05042539321875,-0.850382773264725
99.46,-0.978711374048074,-1.04687959595391,-0.843418438301192
99.48,-0.979337375040807,-1.04358332548326,-0.83773196284026
99.5,-0.980048746804824,-1.04073058394178,-0.833396543241852
99.52,-0.980382521655243,-1.03770882438333,-0.830400532099335
99.54,-0.980738875765047,-1.03429584975504,-0.829070689192176
99.56,-0.981246775412548,-1.03071337743875,-0.829603239254547
99.58,-0.981803196587853,-1.02705187688092,-0.831714280279643
99.6,-0.982541884253204,-1.0236197350464,-0.833964225135019
99.62,-0.983461572768842,-1.02048572230611,-0.836405166423213
99.64,-0.984488883531039,-1.0174680593864,-0.83850769206031
99.66,-0.98537988499368,-1.01434503082416,-0.840788595854809
99.68,-0.986033217401231,-1.01096740297463,-0.842127397765245
99.7,-0.986631785693728,-1.00693926202321,-0.843745933433178
99.72,-0.987097905791655,-1.00277504856832,-0.846519571436098
99.74,-0.987440758000754,-0.99861554423761,-0.850144781165307
99.76,-0.987858286047233,-0.994512568668944,-0.854387828348308
99.78,-0.988311620787172,-0.990323903270524,-0.858233659600921
99.8,-0.988814586381487,-0.985759759426455,-0.860547900646799
99.82,-0.989250705926742,-0.981902025572954,-0.863679344710682
99.84,-0.98985482611833,-0.978569325646247,-0.866690743709872
99.86,-0.99051344771666,-0.975500246411312,-0.869593340551619
99.88,-0.991217027787933,-0.972550644029079,-0.871607979188236
99.9,-0.991929974040576,-0.968911277299214,-0.874969976311995
99.92,-0.99263037023914,-0.965352480960935,-0.878519575104407
99.94,-0.993237404186188,-0.96255402702134,-0.881212685262851
99.96,-0.993660377106337,-0.960281686329621,-0.882952400835951
99.98,-0.99404529167219,-0.958241613875935,-0.884716155051098
100,-0.99447999373256,-0.956673082564876,-0.887292549655162


==> figures/tStar/tStarLS.csv <==
0,0
5,60.9853752694579
10,35.4748439120625
15,39.3257589845004
20,39.5104932673898
25,34.1873828495226
30,32.9307556954159
35,32.4415666533443
40,31.5778398432574
45,32.4776504800645
50,31.0569634955914


==> figures/tStar/tStarOurs.csv <==
0,11.8858564170026
5,17.1682527245673
10,19.7315461801481
15,25.7966391101739
20,29.6562316725937
25,26.2630961398304
30,26.4895314868788
35,27.3387298652965
40,26.5957763686735
45,30.5126263207538
50,26.2599009694906


==> figures/tStar/tStarTrue.csv <==
0,30.0652482415437
5,30.0652482415437
10,30.0652482415437
15,30.0652482415437
20,30.0652482415437
25,30.0652482415437
30,30.0652482415437
35,30.0652482415437
40,30.0652482415437
45,30.0652482415437
50,30.0652482415437


==> figures/tStar/thresholdTStarTrueOursLS.csv <==
0,30.0652482415437
50,30.0652482415437

